An image-based blind search for Fast Radio Bursts in 88 hours of data from the EoR0 Field, with the Murchison Widefield Array

This work is part of ongoing efforts to detect Fast Radio Bursts (FRBs) using the Murchison Widefield Array (MWA) in a spectral window below 300 MHz. We used an image-based method based on the pilot study of Tingay et al. 2015, scaled up via massively parallel processing using a commercial supercomputer. We searched 87.6 hours of 2-second snapshot images, each covering 1165 square degrees of the EoR0 field, over a dispersion measure range of 170 to 1035 pc cm$^{-3}$. The large amount of data necessitated the construction of a series of filters to classify and reject the large number of false positives. Our search was more sensitive than any previous blind search using the MWA telescope, but we report no FRB detections, a result which is consistent with the extrapolation into the low-frequency domain of the results of Sokolowski et al. (2024). We obtain upper bounds on the event rate ranging from <1783 sky$^{-1}$day$^{-1}$ at a fluence of 392 Jy ms, to <31 sky$^{-1}$day$^{-1}$ at 8400 Jy ms, for our spectral window of 167-198 MHz. Our method was shown to be computationally efficient and scalable by the two or three orders of magnitude required to seriously test the model of Sokolowski et al. Our process is especially sensitive to detections of satellites and meteor trails and may find applications in the identification of these transients. We comment on future surveys using this method, with both the MWA and the SKA.

==> tab3.txt <==
\begin{deluxetable*}{cccc|cccc}
\tablecolumns{8}
\tablecaption{Sample of MWA Observations. All dates and times are UTC}
\label{table:MWA_observations}
\tablehead{
\colhead{Obs. Id} & \colhead{Start Date} & \colhead{Start Time} & \colhead{Stop Time} & \colhead{Obs. Id} & \colhead{Start Date} & \colhead{Start Time} & \colhead{Stop Time}
}
\startdata
\multicolumn{4}{c|}{Category A: Phase 1 Extended array config} & \multicolumn{4}{c}{Category C - Phase II Compact array config (contd.)} \\
1096809200 & 8/10/14 & 13:13:04 & 13:14:56 & 1165836936 & 15/12/16 & 11:35:19 & 11:37:11 \\
1096809320 & 8/10/14 & 13:15:04 & 13:16:56 & 1185484136 & 30/07/17 & 21:08:38 & 21:10:30 \\
1096809440 & 8/10/14 & 13:17:04 & 13:18:56 & 1185484248 & 30/07/17 & 21:10:30 & 21:12:22 \\
1096809560 & 8/10/14 & 13:19:04 & 13:20:56 & 1185484360 & 30/07/17 & 21:12:22 & 21:14:14 \\
1096809688 & 8/10/14 & 13:21:12 & 13:23:04 & 1185484472 & 30/07/17 & 21:14:14 & 21:16:06 \\
1096809808 & 8/10/14 & 13:23:12 & 13:25:04 & 1185569632 & 31/07/17 & 20:53:34 & 20:55:26 \\
1096809928 & 8/10/14 & 13:25:12 & 13:27:04 & 1185569744 & 31/07/17 & 20:55:26 & 20:57:18 \\
1096810048 & 8/10/14 & 13:27:12 & 13:29:04 & 1185569968 & 31/07/17 & 20:59:10 & 21:01:02 \\
1096810176 & 8/10/14 & 13:29:20 & 13:31:12 & 1185570192 & 31/07/17 & 21:02:54 & 21:04:46 \\
1096810296 & 8/10/14 & 13:31:20 & 13:33:12 & 1185570416 & 31/07/17 & 21:06:38 & 21:08:30 \\
1096810416 & 8/10/14 & 13:33:20 & 13:35:12 & 1185570528 & 31/07/17 & 21:08:30 & 21:10:22 \\
1096810536 & 8/10/14 & 13:35:20 & 13:37:12 & 1221408304 & 19/09/18 & 16:04:46 & 16:06:38 \\
1096810664 & 8/10/14 & 13:37:28 & 13:39:20 & 1221408424 & 19/09/18 & 16:06:46 & 16:08:38 \\
1096810784 & 8/10/14 & 13:39:28 & 13:41:20 & 1221408544 & 19/09/18 & 16:08:46 & 16:10:38 \\
1096810904 & 8/10/14 & 13:41:28 & 13:43:20 & 1221408664 & 19/09/18 & 16:10:46 & 16:12:38 \\
1096811024 & 8/10/14 & 13:43:28 & 13:45:20 & 1221408784 & 19/09/18 & 16:12:46 & 16:14:38 \\
1096811152 & 8/10/14 & 13:45:36 & 13:47:28 & 1221408904 & 19/09/18 & 16:14:46 & 16:16:38 \\
1096811272 & 8/10/14 & 13:47:36 & 13:49:28 & 1221409024 & 19/09/18 & 16:16:46 & 16:18:38 \\
1096811392 & 8/10/14 & 13:49:36 & 13:51:28 & 1221409144 & 19/09/18 & 16:18:46 & 16:20:38 \\
1096811512 & 8/10/14 & 13:51:36 & 13:53:28 & 1221409264 & 19/09/18 & 16:20:46 & 16:22:38 \\
1096811640 & 8/10/14 & 13:53:44 & 13:55:36 & 1221409384 & 19/09/18 & 16:22:46 & 16:24:38 \\
1096811760 & 8/10/14 & 13:55:44 & 13:57:36 & 1221409504 & 19/09/18 & 16:24:46 & 16:26:38 \\
1096811880 & 8/10/14 & 13:57:44 & 13:59:36 & 1221409624 & 19/09/18 & 16:26:46 & 16:28:38 \\
1096812000 & 8/10/14 & 13:59:44 & 14:01:36 & 1221409744 & 19/09/18 & 16:28:46 & 16:30:38 \\
1096812128 & 8/10/14 & 14:01:52 & 14:03:44 & 1221409864 & 19/09/18 & 16:30:46 & 16:32:38 \\
1096812248 & 8/10/14 & 14:03:52 & 14:05:44 & 1221409984 & 19/09/18 & 16:32:46 & 16:34:38 \\
1096812368 & 8/10/14 & 14:05:52 & 14:07:44 & 1221410104 & 19/09/18 & 16:34:46 & 16:36:38 \\
1096812488 & 8/10/14 & 14:07:52 & 14:09:44 & 1221410224 & 19/09/18 & 16:36:46 & 16:38:38 \\
1096812616 & 8/10/14 & 14:10:00 & 14:11:52 & 1221410344 & 19/09/18 & 16:38:46 & 16:40:38 \\
1096812736 & 8/10/14 & 14:12:00 & 14:13:52 & 1221410464 & 19/09/18 & 16:40:46 & 16:42:38 \\
1096812856 & 8/10/14 & 14:14:00 & 14:15:52 & 1221410584 & 19/09/18 & 16:42:46 & 16:44:38 \\
1096812976 & 8/10/14 & 14:16:00 & 14:17:52 & 1221410704 & 19/09/18 & 16:44:46 & 16:46:38 \\
1096813104 & 8/10/14 & 14:18:08 & 14:20:00 & 1221410824 & 19/09/18 & 16:46:46 & 16:48:38 \\
1096813224 & 8/10/14 & 14:20:08 & 14:22:00 & 1221410944 & 19/09/18 & 16:48:46 & 16:50:38 \\
1096813344 & 8/10/14 & 14:22:08 & 14:24:00 & 1221411064 & 19/09/18 & 16:50:46 & 16:52:38 \\
1096813464 & 8/10/14 & 14:24:08 & 14:26:00 & 1221411184 & 19/09/18 & 16:52:46 & 16:54:38 \\
1096813592 & 8/10/14 & 14:26:16 & 14:28:08 & 1221411304 & 19/09/18 & 16:54:46 & 16:56:38 \\
1096813712 & 8/10/14 & 14:28:16 & 14:30:08 & 1221411424 & 19/09/18 & 16:56:46 & 16:58:38 \\
1096813832 & 8/10/14 & 14:30:16 & 14:32:08 & 1221411544 & 19/09/18 & 16:58:46 & 17:00:38 \\
1096813952 & 8/10/14 & 14:32:16 & 14:34:08 & 1221411664 & 19/09/18 & 17:00:46 & 17:02:38 \\
1096814080 & 8/10/14 & 14:34:24 & 14:36:16 & 1221411784 & 19/09/18 & 17:02:46 & 17:04:38 \\
1096814200 & 8/10/14 & 14:36:24 & 14:38:16 & 1221411904 & 19/09/18 & 17:04:46 & 17:06:38 \\
1096814320 & 8/10/14 & 14:38:24 & 14:40:16 & 1221666792 & 22/09/18 & 15:52:54 & 15:54:46 \\
1096814440 & 8/10/14 & 14:40:24 & 14:42:16 & 1221666912 & 22/09/18 & 15:54:54 & 15:56:46 \\
1096814568 & 8/10/14 & 14:42:32 & 14:44:24 & 1221667032 & 22/09/18 & 15:56:54 & 15:58:46 \\
1096814688 & 8/10/14 & 14:44:32 & 14:46:24 & 1221667152 & 22/09/18 & 15:58:54 & 16:00:46 \\
1096814808 & 8/10/14 & 14:46:32 & 14:48:24 & 1221667272 & 22/09/18 & 16:00:54 & 16:02:46 \\
1096814928 & 8/10/14 & 14:48:32 & 14:50:24 & 1221667392 & 22/09/18 & 16:02:54 & 16:04:46 \\
1096815056 & 8/10/14 & 14:50:40 & 14:52:32 & 1221667512 & 22/09/18 & 16:04:54 & 16:06:46 \\
1096815176 & 8/10/14 & 14:52:40 & 14:54:32 & 1221667632 & 22/09/18 & 16:06:54 & 16:08:46 \\
1096815296 & 8/10/14 & 14:54:40 & 14:56:32 & 1221667752 & 22/09/18 & 16:08:54 & 16:10:46 \\
1096815416 & 8/10/14 & 14:56:40 & 14:58:32 & 1221667872 & 22/09/18 & 16:10:54 & 16:12:46 \\
1096815544 & 8/10/14 & 14:58:48 & 15:00:40 & 1221667992 & 22/09/18 & 16:12:54 & 16:14:46 \\
1096815664 & 8/10/14 & 15:00:48 & 15:02:40 & 1221668112 & 22/09/18 & 16:14:54 & 16:16:46 \\
1096815784 & 8/10/14 & 15:02:48 & 15:04:40 & 1221668232 & 22/09/18 & 16:16:54 & 16:18:46 \\
1096815904 & 8/10/14 & 15:04:48 & 15:06:40 & 1221668352 & 22/09/18 & 16:18:54 & 16:20:46 \\
1096816032 & 8/10/14 & 15:06:56 & 15:08:48 & 1221668472 & 22/09/18 & 16:20:54 & 16:22:46 \\
1096816152 & 8/10/14 & 15:08:56 & 15:10:48 & 1221668712 & 22/09/18 & 16:24:54 & 16:26:46 \\
1096816272 & 8/10/14 & 15:10:56 & 15:12:48 & 1221668832 & 22/09/18 & 16:26:54 & 16:28:46 \\
1096816392 & 8/10/14 & 15:12:56 & 15:14:48 & 1221668952 & 22/09/18 & 16:28:54 & 16:30:46 \\
1096816520 & 8/10/14 & 15:15:04 & 15:16:56 & 1221669072 & 22/09/18 & 16:30:54 & 16:32:46 \\
1096816640 & 8/10/14 & 15:17:04 & 15:18:56 & 1221669192 & 22/09/18 & 16:32:54 & 16:34:46 \\
1096816760 & 8/10/14 & 15:19:04 & 15:20:56 & 1221669312 & 22/09/18 & 16:34:54 & 16:36:46 \\
1096816880 & 8/10/14 & 15:21:04 & 15:22:56 & 1221669432 & 22/09/18 & 16:36:54 & 16:38:46 \\
1096817008 & 8/10/14 & 15:23:12 & 15:25:04 & 1221669552 & 22/09/18 & 16:38:54 & 16:40:46 \\
1096817128 & 8/10/14 & 15:25:12 & 15:27:04 & 1221669672 & 22/09/18 & 16:40:54 & 16:42:46 \\
1096817248 & 8/10/14 & 15:27:12 & 15:29:04 & 1221669792 & 22/09/18 & 16:42:54 & 16:44:46 \\
1096817368 & 8/10/14 & 15:29:12 & 15:31:04 & 1221669912 & 22/09/18 & 16:44:54 & 16:46:46 \\
1096817496 & 8/10/14 & 15:31:20 & 15:33:12 & 1221670032 & 22/09/18 & 16:46:54 & 16:48:46 \\
1096817616 & 8/10/14 & 15:33:20 & 15:35:12 & 1221670152 & 22/09/18 & 16:48:54 & 16:50:46 \\
1096817736 & 8/10/14 & 15:35:20 & 15:37:12 & 1221670272 & 22/09/18 & 16:50:54 & 16:52:46 \\
1096817856 & 8/10/14 & 15:37:20 & 15:39:12 & 1221670392 & 22/09/18 & 16:52:54 & 16:54:46 \\
1096817984 & 8/10/14 & 15:39:28 & 15:41:20 & 1221925288 & 25/09/18 & 15:41:10 & 15:43:02 \\
1096818104 & 8/10/14 & 15:41:28 & 15:43:20 & 1221925408 & 25/09/18 & 15:43:10 & 15:45:02 \\
1096818224 & 8/10/14 & 15:43:28 & 15:45:20 & 1221925528 & 25/09/18 & 15:45:10 & 15:47:02 \\
1096818344 & 8/10/14 & 15:45:28 & 15:47:20 & 1221925648 & 25/09/18 & 15:47:10 & 15:49:02 \\
1096818472 & 8/10/14 & 15:47:36 & 15:49:28 & 1221925768 & 25/09/18 & 15:49:10 & 15:51:02 \\
1096818592 & 8/10/14 & 15:49:36 & 15:51:28 & 1221925888 & 25/09/18 & 15:51:10 & 15:53:02 \\
1096818712 & 8/10/14 & 15:51:36 & 15:53:28 & 1221926008 & 25/09/18 & 15:53:10 & 15:55:02 \\
1096818832 & 8/10/14 & 15:53:36 & 15:55:28 & 1221926128 & 25/09/18 & 15:55:10 & 15:57:02 \\
1096818960 & 8/10/14 & 15:55:44 & 15:57:36 & 1221926248 & 25/09/18 & 15:57:10 & 15:59:02 \\
1096819080 & 8/10/14 & 15:57:44 & 15:59:36 & 1221926368 & 25/09/18 & 15:59:10 & 16:01:02 \\
1096819200 & 8/10/14 & 15:59:44 & 16:01:36 & 1221926488 & 25/09/18 & 16:01:10 & 16:03:02 \\
1096819320 & 8/10/14 & 16:01:44 & 16:03:36 & 1221926608 & 25/09/18 & 16:03:10 & 16:05:02 \\
1096819448 & 8/10/14 & 16:03:52 & 16:05:44 & 1221926728 & 25/09/18 & 16:05:10 & 16:07:02 \\
1099307952 & 6/11/14 & 11:18:56 & 11:20:48 & 1221926968 & 25/09/18 & 16:09:10 & 16:11:02 \\
1099308080 & 6/11/14 & 11:21:04 & 11:22:56 & 1221927088 & 25/09/18 & 16:11:10 & 16:13:02 \\
1099308200 & 6/11/14 & 11:23:04 & 11:24:56 & 1221927208 & 25/09/18 & 16:13:10 & 16:15:02 \\
1099308320 & 6/11/14 & 11:25:04 & 11:26:56 & 1221927328 & 25/09/18 & 16:15:10 & 16:17:02 \\
1099308440 & 6/11/14 & 11:27:04 & 11:28:56 & 1221927448 & 25/09/18 & 16:17:10 & 16:19:02 \\
1099308568 & 6/11/14 & 11:29:12 & 11:31:04 & 1221927568 & 25/09/18 & 16:19:10 & 16:21:02 \\
1099308688 & 6/11/14 & 11:31:12 & 11:33:04 & 1221927688 & 25/09/18 & 16:21:10 & 16:23:02 \\
1099308808 & 6/11/14 & 11:33:12 & 11:35:04 & 1221927808 & 25/09/18 & 16:23:10 & 16:25:02 \\
1099308928 & 6/11/14 & 11:35:12 & 11:37:04 & 1221927928 & 25/09/18 & 16:25:10 & 16:27:02 \\
1099309056 & 6/11/14 & 11:37:20 & 11:39:12 & 1221928048 & 25/09/18 & 16:27:10 & 16:29:02 \\
1099309176 & 6/11/14 & 11:39:20 & 11:41:12 & 1221928168 & 25/09/18 & 16:29:10 & 16:31:02 \\
1099309296 & 6/11/14 & 11:41:20 & 11:43:12 & 1221928288 & 25/09/18 & 16:31:10 & 16:33:02 \\
1099309416 & 6/11/14 & 11:43:20 & 11:45:12 & 1221928408 & 25/09/18 & 16:33:10 & 16:35:02 \\
1099309544 & 6/11/14 & 11:45:28 & 11:47:20 & 1221928528 & 25/09/18 & 16:35:10 & 16:37:02 \\
1099309664 & 6/11/14 & 11:47:28 & 11:49:20 & 1221928648 & 25/09/18 & 16:37:10 & 16:39:02 \\
1099309784 & 6/11/14 & 11:49:28 & 11:51:20 & 1221928768 & 25/09/18 & 16:39:10 & 16:41:02 \\
1099309904 & 6/11/14 & 11:51:28 & 11:53:20 & 1221928888 & 25/09/18 & 16:41:10 & 16:43:02 \\
1099310032 & 6/11/14 & 11:53:36 & 11:55:28 & 1222269944 & 29/09/18 & 15:25:26 & 15:27:18 \\
1099310152 & 6/11/14 & 11:55:36 & 11:57:28 & 1222270064 & 29/09/18 & 15:27:26 & 15:29:18 \\
1099310272 & 6/11/14 & 11:57:36 & 11:59:28 & 1222270184 & 29/09/18 & 15:29:26 & 15:31:18 \\
1099310392 & 6/11/14 & 11:59:36 & 12:01:28 & 1222270304 & 29/09/18 & 15:31:26 & 15:33:18 \\
1099310520 & 6/11/14 & 12:01:44 & 12:03:36 & 1222270424 & 29/09/18 & 15:33:26 & 15:35:18 \\
1099310640 & 6/11/14 & 12:03:44 & 12:05:36 & 1222270544 & 29/09/18 & 15:35:26 & 15:37:18 \\
1099310760 & 6/11/14 & 12:05:44 & 12:07:36 & 1222270664 & 29/09/18 & 15:37:26 & 15:39:18 \\
1099310880 & 6/11/14 & 12:07:44 & 12:09:36 & 1222270784 & 29/09/18 & 15:39:26 & 15:41:18 \\
1099311008 & 6/11/14 & 12:09:52 & 12:11:44 & 1222270904 & 29/09/18 & 15:41:26 & 15:43:18 \\
1099311128 & 6/11/14 & 12:11:52 & 12:13:44 & 1222271024 & 29/09/18 & 15:43:26 & 15:45:18 \\
1099311248 & 6/11/14 & 12:13:52 & 12:15:44 & 1222271144 & 29/09/18 & 15:45:26 & 15:47:18 \\
1099311368 & 6/11/14 & 12:15:52 & 12:17:44 & 1222271264 & 29/09/18 & 15:47:26 & 15:49:18 \\
1099311496 & 6/11/14 & 12:18:00 & 12:19:52 & 1222271384 & 29/09/18 & 15:49:26 & 15:51:18 \\
1099311616 & 6/11/14 & 12:20:00 & 12:21:52 & 1222271504 & 29/09/18 & 15:51:26 & 15:53:18 \\
1099311736 & 6/11/14 & 12:22:00 & 12:23:52 & 1222271624 & 29/09/18 & 15:53:26 & 15:55:18 \\
1099311856 & 6/11/14 & 12:24:00 & 12:25:52 & 1222271744 & 29/09/18 & 15:55:26 & 15:57:18 \\
1099311984 & 6/11/14 & 12:26:08 & 12:28:00 & 1222271864 & 29/09/18 & 15:57:26 & 15:59:18 \\
1099312104 & 6/11/14 & 12:28:08 & 12:30:00 & 1222271984 & 29/09/18 & 15:59:26 & 16:01:18 \\
1099312224 & 6/11/14 & 12:30:08 & 12:32:00 & 1222272104 & 29/09/18 & 16:01:26 & 16:03:18 \\
1099312344 & 6/11/14 & 12:32:08 & 12:34:00 & 1222272224 & 29/09/18 & 16:03:26 & 16:05:18 \\
1099312472 & 6/11/14 & 12:34:16 & 12:36:08 & 1222272344 & 29/09/18 & 16:05:26 & 16:07:18 \\
1099312592 & 6/11/14 & 12:36:16 & 12:38:08 & 1222272464 & 29/09/18 & 16:07:26 & 16:09:18 \\
1099312712 & 6/11/14 & 12:38:16 & 12:40:08 & 1222272584 & 29/09/18 & 16:09:26 & 16:11:18 \\
1099312832 & 6/11/14 & 12:40:16 & 12:42:08 & 1222272704 & 29/09/18 & 16:11:26 & 16:13:18 \\
1099312960 & 6/11/14 & 12:42:24 & 12:44:16 & 1222272824 & 29/09/18 & 16:13:26 & 16:15:18 \\
1099313080 & 6/11/14 & 12:44:24 & 12:46:16 & 1222272944 & 29/09/18 & 16:15:26 & 16:17:18 \\
1099313200 & 6/11/14 & 12:46:24 & 12:48:16 & 1222273064 & 29/09/18 & 16:17:26 & 16:19:18 \\
1099313320 & 6/11/14 & 12:48:24 & 12:50:16 & 1222273184 & 29/09/18 & 16:19:26 & 16:21:18 \\
1099313448 & 6/11/14 & 12:50:32 & 12:52:24 & 1222273304 & 29/09/18 & 16:21:26 & 16:23:18 \\
1099313568 & 6/11/14 & 12:52:32 & 12:54:24 & 1222273424 & 29/09/18 & 16:23:26 & 16:25:18 \\
1099313688 & 6/11/14 & 12:54:32 & 12:56:24 & 1222273544 & 29/09/18 & 16:25:26 & 16:27:18 \\
1099313808 & 6/11/14 & 12:56:32 & 12:58:24 & 1222442392 & 1/10/18 & 15:19:34 & 15:21:26 \\
1099313936 & 6/11/14 & 12:58:40 & 13:00:32 & 1222442512 & 1/10/18 & 15:21:34 & 15:23:26 \\
1099314056 & 6/11/14 & 13:00:40 & 13:02:32 & 1222442632 & 1/10/18 & 15:23:34 & 15:25:26 \\
1099314176 & 6/11/14 & 13:02:40 & 13:04:32 & 1222442752 & 1/10/18 & 15:25:34 & 15:27:26 \\
1099314296 & 6/11/14 & 13:04:40 & 13:06:32 & 1222442872 & 1/10/18 & 15:27:34 & 15:29:26 \\
1099314424 & 6/11/14 & 13:06:48 & 13:08:40 & 1222442992 & 1/10/18 & 15:29:34 & 15:31:26 \\
1099314544 & 6/11/14 & 13:08:48 & 13:10:40 & 1222443112 & 1/10/18 & 15:31:34 & 15:33:26 \\
1099314664 & 6/11/14 & 13:10:48 & 13:12:40 & 1222443232 & 1/10/18 & 15:33:34 & 15:35:26 \\
1099314784 & 6/11/14 & 13:12:48 & 13:14:40 & 1222443352 & 1/10/18 & 15:35:34 & 15:37:26 \\
1099314912 & 6/11/14 & 13:14:56 & 13:16:48 & 1222443472 & 1/10/18 & 15:37:34 & 15:39:26 \\
1099315032 & 6/11/14 & 13:16:56 & 13:18:48 & 1222443592 & 1/10/18 & 15:39:34 & 15:41:26 \\
1099315152 & 6/11/14 & 13:18:56 & 13:20:48 & 1222443712 & 1/10/18 & 15:41:34 & 15:43:26 \\
1099315272 & 6/11/14 & 13:20:56 & 13:22:48 & 1222443832 & 1/10/18 & 15:43:34 & 15:45:26 \\
1099315400 & 6/11/14 & 13:23:04 & 13:24:56 & 1222443952 & 1/10/18 & 15:45:34 & 15:47:26 \\
1099315520 & 6/11/14 & 13:25:04 & 13:26:56 & 1222444072 & 1/10/18 & 15:47:34 & 15:49:26 \\
1099315640 & 6/11/14 & 13:27:04 & 13:28:56 & 1222444192 & 1/10/18 & 15:49:34 & 15:51:26 \\
1099315760 & 6/11/14 & 13:29:04 & 13:30:56 & 1222444312 & 1/10/18 & 15:51:34 & 15:53:26 \\
1099315888 & 6/11/14 & 13:31:12 & 13:33:04 & 1222444432 & 1/10/18 & 15:53:34 & 15:55:26 \\
1099316008 & 6/11/14 & 13:33:12 & 13:35:04 & 1222444552 & 1/10/18 & 15:55:34 & 15:57:26 \\
1099316128 & 6/11/14 & 13:35:12 & 13:37:04 & 1222444672 & 1/10/18 & 15:57:34 & 15:59:26 \\
1099316248 & 6/11/14 & 13:37:12 & 13:39:04 & 1222444792 & 1/10/18 & 15:59:34 & 16:01:26 \\
1099316376 & 6/11/14 & 13:39:20 & 13:41:12 & 1222444912 & 1/10/18 & 16:01:34 & 16:03:26 \\
1099316496 & 6/11/14 & 13:41:20 & 13:43:12 & 1222445032 & 1/10/18 & 16:03:34 & 16:05:26 \\
1099316616 & 6/11/14 & 13:43:20 & 13:45:12 & 1222445152 & 1/10/18 & 16:05:34 & 16:07:26 \\
1099316736 & 6/11/14 & 13:45:20 & 13:47:12 & 1222445272 & 1/10/18 & 16:07:34 & 16:09:26 \\
1099316864 & 6/11/14 & 13:47:28 & 13:49:20 & 1222445392 & 1/10/18 & 16:09:34 & 16:11:26 \\
1099316984 & 6/11/14 & 13:49:28 & 13:51:20 & 1222445512 & 1/10/18 & 16:11:34 & 16:13:26 \\
1099317104 & 6/11/14 & 13:51:28 & 13:53:20 & 1222445632 & 1/10/18 & 16:13:34 & 16:15:26 \\
1099317224 & 6/11/14 & 13:53:28 & 13:55:20 & 1222445752 & 1/10/18 & 16:15:34 & 16:17:26 \\
1099317352 & 6/11/14 & 13:55:36 & 13:57:28 & 1222445872 & 1/10/18 & 16:17:34 & 16:19:26 \\
1099317472 & 6/11/14 & 13:57:36 & 13:59:28 & 1222703760 & 4/10/18 & 15:55:42 & 15:57:34 \\
1099317592 & 6/11/14 & 13:59:36 & 14:01:28 & 1222703880 & 4/10/18 & 15:57:42 & 15:59:34 \\
1099317712 & 6/11/14 & 14:01:36 & 14:03:28 & 1222704000 & 4/10/18 & 15:59:42 & 16:01:34 \\
1099317840 & 6/11/14 & 14:03:44 & 14:05:36 & 1222704120 & 4/10/18 & 16:01:42 & 16:03:34 \\
1099317960 & 6/11/14 & 14:05:44 & 14:07:36 & 1222704240 & 4/10/18 & 16:03:42 & 16:05:34 \\
1099318080 & 6/11/14 & 14:07:44 & 14:09:36 & 1222704360 & 4/10/18 & 16:05:42 & 16:07:34 \\
1099318200 & 6/11/14 & 14:09:44 & 14:11:36 & 1222959376 & 7/10/18 & 14:55:58 & 14:57:50 \\
1099394120 & 7/11/14 & 11:15:04 & 11:16:56 & 1222959496 & 7/10/18 & 14:57:58 & 14:59:50 \\
1099394240 & 7/11/14 & 11:17:04 & 11:18:56 & 1222959616 & 7/10/18 & 14:59:58 & 15:01:50 \\
1099394360 & 7/11/14 & 11:19:04 & 11:20:56 & 1222959736 & 7/10/18 & 15:01:58 & 15:03:50 \\
1099394488 & 7/11/14 & 11:21:12 & 11:23:04 & 1222959856 & 7/10/18 & 15:03:58 & 15:05:50 \\
1099394608 & 7/11/14 & 11:23:12 & 11:25:04 & 1222959976 & 7/10/18 & 15:05:58 & 15:07:50 \\
1099394728 & 7/11/14 & 11:25:12 & 11:27:04 & 1222960096 & 7/10/18 & 15:07:58 & 15:09:50 \\
1099394848 & 7/11/14 & 11:27:12 & 11:29:04 & 1222960216 & 7/10/18 & 15:09:58 & 15:11:50 \\
1099394976 & 7/11/14 & 11:29:20 & 11:31:12 & 1222960336 & 7/10/18 & 15:11:58 & 15:13:50 \\
1099395096 & 7/11/14 & 11:31:20 & 11:33:12 & 1222960456 & 7/10/18 & 15:13:58 & 15:15:50 \\
1099395216 & 7/11/14 & 11:33:20 & 11:35:12 & 1222960576 & 7/10/18 & 15:15:58 & 15:17:50 \\
1099395336 & 7/11/14 & 11:35:20 & 11:37:12 & 1222960696 & 7/10/18 & 15:17:58 & 15:19:50 \\
1099395464 & 7/11/14 & 11:37:28 & 11:39:20 & 1222960816 & 7/10/18 & 15:19:58 & 15:21:50 \\
1099395584 & 7/11/14 & 11:39:28 & 11:41:20 & 1222960936 & 7/10/18 & 15:21:58 & 15:23:50 \\
1099395704 & 7/11/14 & 11:41:28 & 11:43:20 & 1222961056 & 7/10/18 & 15:23:58 & 15:25:50 \\
1099395824 & 7/11/14 & 11:43:28 & 11:45:20 & 1222961176 & 7/10/18 & 15:25:58 & 15:27:50 \\
1099395952 & 7/11/14 & 11:45:36 & 11:47:28 & 1222961296 & 7/10/18 & 15:27:58 & 15:29:50 \\
1099396072 & 7/11/14 & 11:47:36 & 11:49:28 & 1222961416 & 7/10/18 & 15:29:58 & 15:31:50 \\
1099396192 & 7/11/14 & 11:49:36 & 11:51:28 & 1222961536 & 7/10/18 & 15:31:58 & 15:33:50 \\
1099396312 & 7/11/14 & 11:51:36 & 11:53:28 & 1222961656 & 7/10/18 & 15:33:58 & 15:35:50 \\
1099396440 & 7/11/14 & 11:53:44 & 11:55:36 & 1222961776 & 7/10/18 & 15:35:58 & 15:37:50 \\
1099396560 & 7/11/14 & 11:55:44 & 11:57:36 & 1222961896 & 7/10/18 & 15:37:58 & 15:39:50 \\
1099396680 & 7/11/14 & 11:57:44 & 11:59:36 & 1222962016 & 7/10/18 & 15:39:58 & 15:41:50 \\
1099396800 & 7/11/14 & 11:59:44 & 12:01:36 & 1222962136 & 7/10/18 & 15:41:58 & 15:43:50 \\
1099396928 & 7/11/14 & 12:01:52 & 12:03:44 & 1222962256 & 7/10/18 & 15:43:58 & 15:45:50 \\
1099397048 & 7/11/14 & 12:03:52 & 12:05:44 & 1222962376 & 7/10/18 & 15:45:58 & 15:47:50 \\
1099397168 & 7/11/14 & 12:05:52 & 12:07:44 & 1222962496 & 7/10/18 & 15:47:58 & 15:49:50 \\
1099397288 & 7/11/14 & 12:07:52 & 12:09:44 & 1222962616 & 7/10/18 & 15:49:58 & 15:51:50 \\
1099397416 & 7/11/14 & 12:10:00 & 12:11:52 & 1222962736 & 7/10/18 & 15:51:58 & 15:53:50 \\
1099397536 & 7/11/14 & 12:12:00 & 12:13:52 & 1222962856 & 7/10/18 & 15:53:58 & 15:55:50 \\
1099397656 & 7/11/14 & 12:14:00 & 12:15:52 & 1226231808 & 14/11/18 & 11:56:30 & 11:58:22 \\
1099397776 & 7/11/14 & 12:16:00 & 12:17:52 & 1226231928 & 14/11/18 & 11:58:30 & 12:00:22 \\
1099397904 & 7/11/14 & 12:18:08 & 12:20:00 & 1226232048 & 14/11/18 & 12:00:30 & 12:02:22 \\
1099398024 & 7/11/14 & 12:20:08 & 12:22:00 & 1226232168 & 14/11/18 & 12:02:30 & 12:04:22 \\
1099398144 & 7/11/14 & 12:22:08 & 12:24:00 & 1226232288 & 14/11/18 & 12:04:30 & 12:06:22 \\
1099398264 & 7/11/14 & 12:24:08 & 12:26:00 & 1226232408 & 14/11/18 & 12:06:30 & 12:08:22 \\
1099398392 & 7/11/14 & 12:26:16 & 12:28:08 & 1226232528 & 14/11/18 & 12:08:30 & 12:10:22 \\
1099398512 & 7/11/14 & 12:28:16 & 12:30:08 & 1226232648 & 14/11/18 & 12:10:30 & 12:12:22 \\
1099398632 & 7/11/14 & 12:30:16 & 12:32:08 & 1226232768 & 14/11/18 & 12:12:30 & 12:14:22 \\
1099398752 & 7/11/14 & 12:32:16 & 12:34:08 & 1226232888 & 14/11/18 & 12:14:30 & 12:16:22 \\
1099398880 & 7/11/14 & 12:34:24 & 12:36:16 & 1226233008 & 14/11/18 & 12:16:30 & 12:18:22 \\
1099399000 & 7/11/14 & 12:36:24 & 12:38:16 & 1226233128 & 14/11/18 & 12:18:30 & 12:20:22 \\
1099399120 & 7/11/14 & 12:38:24 & 12:40:16 & 1226233248 & 14/11/18 & 12:20:30 & 12:22:22 \\
1099399240 & 7/11/14 & 12:40:24 & 12:42:16 & 1226233368 & 14/11/18 & 12:22:30 & 12:24:22 \\
1099399368 & 7/11/14 & 12:42:32 & 12:44:24 & 1226233608 & 14/11/18 & 12:26:30 & 12:28:22 \\
1099399488 & 7/11/14 & 12:44:32 & 12:46:24 & 1226233728 & 14/11/18 & 12:28:30 & 12:30:22 \\
1099399608 & 7/11/14 & 12:46:32 & 12:48:24 & 1226233848 & 14/11/18 & 12:30:30 & 12:32:22 \\
1099399728 & 7/11/14 & 12:48:32 & 12:50:24 & 1226233968 & 14/11/18 & 12:32:30 & 12:34:22 \\
1099399856 & 7/11/14 & 12:50:40 & 12:52:32 & 1226234088 & 14/11/18 & 12:34:30 & 12:36:22 \\
1099399976 & 7/11/14 & 12:52:40 & 12:54:32 & 1226234208 & 14/11/18 & 12:36:30 & 12:38:22 \\
1099400096 & 7/11/14 & 12:54:40 & 12:56:32 & 1226234328 & 14/11/18 & 12:38:30 & 12:40:22 \\
1099400216 & 7/11/14 & 12:56:40 & 12:58:32 & 1226234448 & 14/11/18 & 12:40:30 & 12:42:22 \\
1099400344 & 7/11/14 & 12:58:48 & 13:00:40 & 1226234568 & 14/11/18 & 12:42:30 & 12:44:22 \\
1099400464 & 7/11/14 & 13:00:48 & 13:02:40 & 1226234688 & 14/11/18 & 12:44:30 & 12:46:22 \\
1099400584 & 7/11/14 & 13:02:48 & 13:04:40 & 1226234808 & 14/11/18 & 12:46:30 & 12:48:22 \\
1099400704 & 7/11/14 & 13:04:48 & 13:06:40 & 1226234928 & 14/11/18 & 12:48:30 & 12:50:22 \\
1099400832 & 7/11/14 & 13:06:56 & 13:08:48 & 1226235048 & 14/11/18 & 12:50:30 & 12:52:22 \\
1099400952 & 7/11/14 & 13:08:56 & 13:10:48 & 1226235168 & 14/11/18 & 12:52:30 & 12:54:22 \\
1099401072 & 7/11/14 & 13:10:56 & 13:12:48 & 1226235528 & 14/11/18 & 12:58:30 & 13:00:22 \\
1099401192 & 7/11/14 & 13:12:56 & 13:14:48 & 1226235648 & 14/11/18 & 13:00:30 & 13:02:22 \\
1099401320 & 7/11/14 & 13:15:04 & 13:16:56 & 1226235768 & 14/11/18 & 13:02:30 & 13:04:22 \\
1099401440 & 7/11/14 & 13:17:04 & 13:18:56 & 1226235888 & 14/11/18 & 13:04:30 & 13:06:22 \\
1099401560 & 7/11/14 & 13:19:04 & 13:20:56 & 1226236008 & 14/11/18 & 13:06:30 & 13:08:22 \\
1099401680 & 7/11/14 & 13:21:04 & 13:22:56 & 1226236128 & 14/11/18 & 13:08:30 & 13:10:22 \\
1099401808 & 7/11/14 & 13:23:12 & 13:25:04 & 1226236248 & 14/11/18 & 13:10:30 & 13:12:22 \\
1099401928 & 7/11/14 & 13:25:12 & 13:27:04 & 1226236368 & 14/11/18 & 13:12:30 & 13:14:22 \\
1099402048 & 7/11/14 & 13:27:12 & 13:29:04 & 1226236488 & 14/11/18 & 13:14:30 & 13:16:22 \\
1099402168 & 7/11/14 & 13:29:12 & 13:31:04 & 1226236608 & 14/11/18 & 13:16:30 & 13:18:22 \\
1099402296 & 7/11/14 & 13:31:20 & 13:33:12 & 1226236728 & 14/11/18 & 13:18:30 & 13:20:22 \\
1099402416 & 7/11/14 & 13:33:20 & 13:35:12 & 1226236848 & 14/11/18 & 13:20:30 & 13:22:22 \\
1099402536 & 7/11/14 & 13:35:20 & 13:37:12 & 1226236968 & 14/11/18 & 13:22:30 & 13:24:22 \\
1099402656 & 7/11/14 & 13:37:20 & 13:39:12 & 1226237088 & 14/11/18 & 13:24:30 & 13:26:22 \\
1099402784 & 7/11/14 & 13:39:28 & 13:41:20 & 1226921000 & 22/11/18 & 11:23:02 & 11:24:54 \\
1099402904 & 7/11/14 & 13:41:28 & 13:43:20 & 1226921120 & 22/11/18 & 11:25:02 & 11:26:54 \\
1099403024 & 7/11/14 & 13:43:28 & 13:45:20 & 1226921240 & 22/11/18 & 11:27:02 & 11:28:54 \\
1099403144 & 7/11/14 & 13:45:28 & 13:47:20 & 1226921360 & 22/11/18 & 11:29:02 & 11:30:54 \\
1099403272 & 7/11/14 & 13:47:36 & 13:49:28 & 1226921480 & 22/11/18 & 11:31:02 & 11:32:54 \\
1099403392 & 7/11/14 & 13:49:36 & 13:51:28 & 1226921600 & 22/11/18 & 11:33:02 & 11:34:54 \\
1099403512 & 7/11/14 & 13:51:36 & 13:53:28 & 1226921840 & 22/11/18 & 11:37:02 & 11:38:54 \\
1099403632 & 7/11/14 & 13:53:36 & 13:55:28 & 1226921960 & 22/11/18 & 11:39:02 & 11:40:54 \\
1099480280 & 8/11/14 & 11:11:04 & 11:12:56 & 1226922080 & 22/11/18 & 11:41:02 & 11:42:54 \\
1099480408 & 8/11/14 & 11:13:12 & 11:15:04 & 1226922200 & 22/11/18 & 11:43:02 & 11:44:54 \\
1099480528 & 8/11/14 & 11:15:12 & 11:17:04 & 1226922320 & 22/11/18 & 11:45:02 & 11:46:54 \\
1099480648 & 8/11/14 & 11:17:12 & 11:19:04 & 1226922440 & 22/11/18 & 11:47:02 & 11:48:54 \\
1099480768 & 8/11/14 & 11:19:12 & 11:21:04 & 1226922560 & 22/11/18 & 11:49:02 & 11:50:54 \\
1099480896 & 8/11/14 & 11:21:20 & 11:23:12 & 1226922680 & 22/11/18 & 11:51:02 & 11:52:54 \\
1099481016 & 8/11/14 & 11:23:20 & 11:25:12 & 1226922800 & 22/11/18 & 11:53:02 & 11:54:54 \\
1099481136 & 8/11/14 & 11:25:20 & 11:27:12 & 1226922920 & 22/11/18 & 11:55:02 & 11:56:54 \\
1099481256 & 8/11/14 & 11:27:20 & 11:29:12 & 1226923040 & 22/11/18 & 11:57:02 & 11:58:54 \\
1099481384 & 8/11/14 & 11:29:28 & 11:31:20 & 1226923160 & 22/11/18 & 11:59:02 & 12:00:54 \\
1099481504 & 8/11/14 & 11:31:28 & 11:33:20 & 1226923280 & 22/11/18 & 12:01:02 & 12:02:54 \\
1099481624 & 8/11/14 & 11:33:28 & 11:35:20 & 1226923400 & 22/11/18 & 12:03:02 & 12:04:54 \\
1099481744 & 8/11/14 & 11:35:28 & 11:37:20 & 1226923520 & 22/11/18 & 12:05:02 & 12:06:54 \\
1099481872 & 8/11/14 & 11:37:36 & 11:39:28 & 1227008608 & 23/11/18 & 11:43:10 & 11:45:02 \\
1099481992 & 8/11/14 & 11:39:36 & 11:41:28 & 1227008728 & 23/11/18 & 11:45:10 & 11:47:02 \\
1099482112 & 8/11/14 & 11:41:36 & 11:43:28 & 1227008848 & 23/11/18 & 11:47:10 & 11:49:02 \\
1099482232 & 8/11/14 & 11:43:36 & 11:45:28 & 1227008968 & 23/11/18 & 11:49:10 & 11:51:02 \\
1099482360 & 8/11/14 & 11:45:44 & 11:47:36 & 1227009088 & 23/11/18 & 11:51:10 & 11:53:02 \\
1099482480 & 8/11/14 & 11:47:44 & 11:49:36 & 1227009208 & 23/11/18 & 11:53:10 & 11:55:02 \\
1099482600 & 8/11/14 & 11:49:44 & 11:51:36 & 1227009328 & 23/11/18 & 11:55:10 & 11:57:02 \\
1099482720 & 8/11/14 & 11:51:44 & 11:53:36 & 1227009448 & 23/11/18 & 11:57:10 & 11:59:02 \\
1099482848 & 8/11/14 & 11:53:52 & 11:55:44 & 1227009568 & 23/11/18 & 11:59:10 & 12:01:02 \\
1099482968 & 8/11/14 & 11:55:52 & 11:57:44 & 1227525832 & 29/11/18 & 11:23:34 & 11:25:26 \\
1099483088 & 8/11/14 & 11:57:52 & 11:59:44 & 1227525952 & 29/11/18 & 11:25:34 & 11:27:26 \\
1099483208 & 8/11/14 & 11:59:52 & 12:01:44 & 1227526072 & 29/11/18 & 11:27:34 & 11:29:26 \\
1099483336 & 8/11/14 & 12:02:00 & 12:03:52 & 1227526192 & 29/11/18 & 11:29:34 & 11:31:26 \\
1099483456 & 8/11/14 & 12:04:00 & 12:05:52 & 1227526312 & 29/11/18 & 11:31:34 & 11:33:26 \\
1099483576 & 8/11/14 & 12:06:00 & 12:07:52 & 1227526552 & 29/11/18 & 11:35:34 & 11:37:26 \\
1099483696 & 8/11/14 & 12:08:00 & 12:09:52 & 1227526672 & 29/11/18 & 11:37:34 & 11:39:26 \\
1099483824 & 8/11/14 & 12:10:08 & 12:12:00 & 1227526792 & 29/11/18 & 11:39:34 & 11:41:26 \\
1099483944 & 8/11/14 & 12:12:08 & 12:14:00 & 1227526912 & 29/11/18 & 11:41:34 & 11:43:26 \\
1099484064 & 8/11/14 & 12:14:08 & 12:16:00 & 1227527032 & 29/11/18 & 11:43:34 & 11:45:26 \\
1099484184 & 8/11/14 & 12:16:08 & 12:18:00 & 1227527152 & 29/11/18 & 11:45:34 & 11:47:26 \\
1099484312 & 8/11/14 & 12:18:16 & 12:20:08 & 1227527272 & 29/11/18 & 11:47:34 & 11:49:26 \\
1099484432 & 8/11/14 & 12:20:16 & 12:22:08 & 1227527392 & 29/11/18 & 11:49:34 & 11:51:26 \\
1099484552 & 8/11/14 & 12:22:16 & 12:24:08 & 1227527512 & 29/11/18 & 11:51:34 & 11:53:26 \\
1099484672 & 8/11/14 & 12:24:16 & 12:26:08 & 1227527632 & 29/11/18 & 11:53:34 & 11:55:26 \\
1099484800 & 8/11/14 & 12:26:24 & 12:28:16 & 1227527752 & 29/11/18 & 11:55:34 & 11:57:26 \\
1099484920 & 8/11/14 & 12:28:24 & 12:30:16 & 1227527872 & 29/11/18 & 11:57:34 & 11:59:26 \\
1099485040 & 8/11/14 & 12:30:24 & 12:32:16 & 1227527992 & 29/11/18 & 11:59:34 & 12:01:26 \\
1099485160 & 8/11/14 & 12:32:24 & 12:34:16 & 1227528112 & 29/11/18 & 12:01:34 & 12:03:26 \\
1099485288 & 8/11/14 & 12:34:32 & 12:36:24 & 1227528232 & 29/11/18 & 12:03:34 & 12:05:26 \\
1099485408 & 8/11/14 & 12:36:32 & 12:38:24 & 1227528352 & 29/11/18 & 12:05:34 & 12:07:26 \\
1099485528 & 8/11/14 & 12:38:32 & 12:40:24 & 1227528472 & 29/11/18 & 12:07:34 & 12:09:26 \\
1099485648 & 8/11/14 & 12:40:32 & 12:42:24 & 1227528592 & 29/11/18 & 12:09:34 & 12:11:26 \\
1099485776 & 8/11/14 & 12:42:40 & 12:44:32 & 1227528712 & 29/11/18 & 12:11:34 & 12:13:26 \\
1099485896 & 8/11/14 & 12:44:40 & 12:46:32 & 1227528832 & 29/11/18 & 12:13:34 & 12:15:26 \\
1099486016 & 8/11/14 & 12:46:40 & 12:48:32 & 1227528952 & 29/11/18 & 12:15:34 & 12:17:26 \\
1099486136 & 8/11/14 & 12:48:40 & 12:50:32 & 1227529072 & 29/11/18 & 12:17:34 & 12:19:26 \\
1099486264 & 8/11/14 & 12:50:48 & 12:52:40 & 1227529192 & 29/11/18 & 12:19:34 & 12:21:26 \\
1099486384 & 8/11/14 & 12:52:48 & 12:54:40 & 1227529312 & 29/11/18 & 12:21:34 & 12:23:26 \\
1099486504 & 8/11/14 & 12:54:48 & 12:56:40 & 1227529432 & 29/11/18 & 12:23:34 & 12:25:26 \\
1099486624 & 8/11/14 & 12:56:48 & 12:58:40 & 1227529552 & 29/11/18 & 12:25:34 & 12:27:26 \\
1099486752 & 8/11/14 & 12:58:56 & 13:00:48 & 1227871448 & 3/12/18 & 11:23:50 & 11:25:42 \\
1099486872 & 8/11/14 & 13:00:56 & 13:02:48 & 1227871568 & 3/12/18 & 11:25:50 & 11:27:42 \\
1099486992 & 8/11/14 & 13:02:56 & 13:04:48 & 1227871688 & 3/12/18 & 11:27:50 & 11:29:42 \\
1099487112 & 8/11/14 & 13:04:56 & 13:06:48 & 1227871808 & 3/12/18 & 11:29:50 & 11:31:42 \\
1099487240 & 8/11/14 & 13:07:04 & 13:08:56 & 1227871928 & 3/12/18 & 11:31:50 & 11:33:42 \\
1099487360 & 8/11/14 & 13:09:04 & 13:10:56 & 1227872168 & 3/12/18 & 11:35:50 & 11:37:42 \\
1099487480 & 8/11/14 & 13:11:04 & 13:12:56 & 1227872288 & 3/12/18 & 11:37:50 & 11:39:42 \\
1099487600 & 8/11/14 & 13:13:04 & 13:14:56 & 1227872408 & 3/12/18 & 11:39:50 & 11:41:42 \\
1099487728 & 8/11/14 & 13:15:12 & 13:17:04 & 1227872528 & 3/12/18 & 11:41:50 & 11:43:42 \\
1099487848 & 8/11/14 & 13:17:12 & 13:19:04 & 1227872648 & 3/12/18 & 11:43:50 & 11:45:42 \\
1099487968 & 8/11/14 & 13:19:12 & 13:21:04 & 1227872768 & 3/12/18 & 11:45:50 & 11:47:42 \\
1099488088 & 8/11/14 & 13:21:12 & 13:23:04 & 1227872888 & 3/12/18 & 11:47:50 & 11:49:42 \\
1099488216 & 8/11/14 & 13:23:20 & 13:25:12 & 1227873008 & 3/12/18 & 11:49:50 & 11:51:42 \\
1099488336 & 8/11/14 & 13:25:20 & 13:27:12 & 1227873128 & 3/12/18 & 11:51:50 & 11:53:42 \\
1099488456 & 8/11/14 & 13:27:20 & 13:29:12 & 1227873248 & 3/12/18 & 11:53:50 & 11:55:42 \\
1099488576 & 8/11/14 & 13:29:20 & 13:31:12 & 1227873368 & 3/12/18 & 11:55:50 & 11:57:42 \\
1099488704 & 8/11/14 & 13:31:28 & 13:33:20 & 1227873488 & 3/12/18 & 11:57:50 & 11:59:42 \\
1099488824 & 8/11/14 & 13:33:28 & 13:35:20 & 1227873608 & 3/12/18 & 11:59:50 & 12:01:42 \\
1099488944 & 8/11/14 & 13:35:28 & 13:37:20 & 1227873728 & 3/12/18 & 12:01:50 & 12:03:42 \\
1099489064 & 8/11/14 & 13:37:28 & 13:39:20 & 1227873848 & 3/12/18 & 12:03:50 & 12:05:42 \\
1099489192 & 8/11/14 & 13:39:36 & 13:41:28 & 1227873968 & 3/12/18 & 12:05:50 & 12:07:42 \\
1099489312 & 8/11/14 & 13:41:36 & 13:43:28 & 1227874088 & 3/12/18 & 12:07:50 & 12:09:42 \\
1099489432 & 8/11/14 & 13:43:36 & 13:45:28 & 1227874208 & 3/12/18 & 12:09:50 & 12:11:42 \\
1099489552 & 8/11/14 & 13:45:36 & 13:47:28 & 1228130776 & 6/12/18 & 11:25:58 & 11:27:50 \\
1099489680 & 8/11/14 & 13:47:44 & 13:49:36 & 1228130896 & 6/12/18 & 11:27:58 & 11:29:50 \\
1099489800 & 8/11/14 & 13:49:44 & 13:51:36 & 1228131016 & 6/12/18 & 11:29:58 & 11:31:50 \\
1099489920 & 8/11/14 & 13:51:44 & 13:53:36 & 1228131136 & 6/12/18 & 11:31:58 & 11:33:50 \\
1099490040 & 8/11/14 & 13:53:44 & 13:55:36 & 1228131376 & 6/12/18 & 11:35:58 & 11:37:50 \\
1099490168 & 8/11/14 & 13:55:52 & 13:57:44 & 1228131496 & 6/12/18 & 11:37:58 & 11:39:50 \\
1099490288 & 8/11/14 & 13:57:52 & 13:59:44 & 1228131616 & 6/12/18 & 11:39:58 & 11:41:50 \\
1099490408 & 8/11/14 & 13:59:52 & 14:01:44 & 1228131736 & 6/12/18 & 11:41:58 & 11:43:50 \\
1099490528 & 8/11/14 & 14:01:52 & 14:03:44 & 1228131856 & 6/12/18 & 11:43:58 & 11:45:50 \\
\multicolumn{4}{c|}{Category B - Phase 1 Extended array config} & 1228131976 & 6/12/18 & 11:45:58 & 11:47:50 \\
1060539904 & 14/08/13 & 18:24:48 & 18:26:40 & 1228132096 & 6/12/18 & 11:47:58 & 11:49:50 \\
1060540024 & 14/08/13 & 18:26:48 & 18:28:40 & 1228132216 & 6/12/18 & 11:49:58 & 11:51:50 \\
1060540152 & 14/08/13 & 18:28:56 & 18:30:48 & 1228132336 & 6/12/18 & 11:51:58 & 11:53:50 \\
1060540272 & 14/08/13 & 18:30:56 & 18:32:48 & 1228132456 & 6/12/18 & 11:53:58 & 11:55:50 \\
1061319104 & 23/08/13 & 18:51:28 & 18:53:20 & 1228132576 & 6/12/18 & 11:55:58 & 11:57:50 \\
1061319224 & 23/08/13 & 18:53:28 & 18:55:20 & 1228132696 & 6/12/18 & 11:57:58 & 11:59:50 \\
1061319352 & 23/08/13 & 18:55:36 & 18:57:28 & 1228389992 & 9/12/18 & 11:26:14 & 11:28:06 \\
1061319472 & 23/08/13 & 18:57:36 & 18:59:28 & 1228390112 & 9/12/18 & 11:28:14 & 11:30:06 \\
1061319592 & 23/08/13 & 18:59:36 & 19:01:28 & 1228390232 & 9/12/18 & 11:30:14 & 11:32:06 \\
1061319712 & 23/08/13 & 19:01:36 & 19:03:28 & 1228390352 & 9/12/18 & 11:32:14 & 11:34:06 \\
1061319840 & 23/08/13 & 19:03:44 & 19:05:36 & 1228390592 & 9/12/18 & 11:36:14 & 11:38:06 \\
1061319960 & 23/08/13 & 19:05:44 & 19:07:36 & 1228390712 & 9/12/18 & 11:38:14 & 11:40:06 \\
1061320080 & 23/08/13 & 19:07:44 & 19:09:36 & 1228390832 & 9/12/18 & 11:40:14 & 11:42:06 \\
1061320200 & 23/08/13 & 19:09:44 & 19:11:36 & 1228390952 & 9/12/18 & 11:42:14 & 11:44:06 \\
1061320328 & 23/08/13 & 19:11:52 & 19:13:44 & 1228391072 & 9/12/18 & 11:44:14 & 11:46:06 \\
1061320448 & 23/08/13 & 19:13:52 & 19:15:44 & 1228391192 & 9/12/18 & 11:46:14 & 11:48:06 \\
1061320568 & 23/08/13 & 19:15:52 & 19:17:44 & 1228649320 & 12/12/18 & 11:28:22 & 11:30:14 \\
1061320936 & 23/08/13 & 19:22:00 & 19:23:52 & 1228649440 & 12/12/18 & 11:30:22 & 11:32:14 \\
1061321056 & 23/08/13 & 19:24:00 & 19:25:52 & 1228649560 & 12/12/18 & 11:32:22 & 11:34:14 \\
1061321176 & 23/08/13 & 19:26:00 & 19:27:52 & 1251908712 & 7/09/19 & 16:24:54 & 16:26:54 \\
1061321304 & 23/08/13 & 19:28:08 & 19:30:00 & 1251908832 & 7/09/19 & 16:26:54 & 16:28:54 \\
1061321424 & 23/08/13 & 19:30:08 & 19:32:00 & 1251908952 & 7/09/19 & 16:28:54 & 16:30:54 \\
1061321544 & 23/08/13 & 19:32:08 & 19:34:00 & 1251909072 & 7/09/19 & 16:30:54 & 16:32:54 \\
1061321664 & 23/08/13 & 19:34:08 & 19:36:00 & 1251909192 & 7/09/19 & 16:32:54 & 16:34:54 \\
1061321792 & 23/08/13 & 19:36:16 & 19:38:08 & 1251909312 & 7/09/19 & 16:34:54 & 16:36:54 \\
1061321912 & 23/08/13 & 19:38:16 & 19:40:08 & 1251909432 & 7/09/19 & 16:36:54 & 16:38:54 \\
1061322032 & 23/08/13 & 19:40:16 & 19:42:08 & 1251909552 & 7/09/19 & 16:38:54 & 16:40:54 \\
1061322152 & 23/08/13 & 19:42:16 & 19:44:08 & 1251909672 & 7/09/19 & 16:40:54 & 16:42:54 \\
1061322280 & 23/08/13 & 19:44:24 & 19:46:16 & 1251909792 & 7/09/19 & 16:42:54 & 16:44:54 \\
1061660104 & 27/08/13 & 17:34:48 & 17:36:40 & 1251909912 & 7/09/19 & 16:44:54 & 16:46:54 \\
1061660224 & 27/08/13 & 17:36:48 & 17:38:40 & 1251910032 & 7/09/19 & 16:46:54 & 16:48:54 \\
1061660344 & 27/08/13 & 17:38:48 & 17:40:40 & 1251910152 & 7/09/19 & 16:48:54 & 16:50:54 \\
1061660464 & 27/08/13 & 17:40:48 & 17:42:40 & 1251910272 & 7/09/19 & 16:50:54 & 16:52:54 \\
1061660592 & 27/08/13 & 17:42:56 & 17:44:48 & 1251910392 & 7/09/19 & 16:52:54 & 16:54:54 \\
1061660712 & 27/08/13 & 17:44:56 & 17:46:48 & 1251910512 & 7/09/19 & 16:54:54 & 16:56:54 \\
1061660832 & 27/08/13 & 17:46:56 & 17:48:48 & 1251910632 & 7/09/19 & 16:56:54 & 16:58:54 \\
1061661080 & 27/08/13 & 17:51:04 & 17:52:56 & 1251910752 & 7/09/19 & 16:58:54 & 17:00:54 \\
1061661200 & 27/08/13 & 17:53:04 & 17:54:56 & 1251910872 & 7/09/19 & 17:00:54 & 17:02:54 \\
1061661320 & 27/08/13 & 17:55:04 & 17:56:56 & 1251910992 & 7/09/19 & 17:02:54 & 17:04:54 \\
1061661440 & 27/08/13 & 17:57:04 & 17:58:56 & 1251911112 & 7/09/19 & 17:04:54 & 17:06:54 \\
1061661568 & 27/08/13 & 17:59:12 & 18:01:04 & 1251911232 & 7/09/19 & 17:06:54 & 17:08:54 \\
1061661688 & 27/08/13 & 18:01:12 & 18:03:04 & 1251911352 & 7/09/19 & 17:08:54 & 17:10:54 \\
1061661808 & 27/08/13 & 18:03:12 & 18:05:04 & 1251911472 & 7/09/19 & 17:10:54 & 17:12:54 \\
1061663760 & 27/08/13 & 18:35:44 & 18:37:36 & 1251911592 & 7/09/19 & 17:12:54 & 17:14:54 \\
1061663880 & 27/08/13 & 18:37:44 & 18:39:36 & 1251911712 & 7/09/19 & 17:14:54 & 17:16:54 \\
1061664008 & 27/08/13 & 18:39:52 & 18:41:44 & 1251911832 & 7/09/19 & 17:16:54 & 17:18:54 \\
1061664128 & 27/08/13 & 18:41:52 & 18:43:44 & 1251911952 & 7/09/19 & 17:18:54 & 17:20:54 \\
1061664248 & 27/08/13 & 18:43:52 & 18:45:44 & 1251912072 & 7/09/19 & 17:20:54 & 17:22:54 \\
1061664368 & 27/08/13 & 18:45:52 & 18:47:44 & 1251912432 & 7/09/19 & 17:26:54 & 17:28:54 \\
1061664496 & 27/08/13 & 18:48:00 & 18:49:52 & 1251912552 & 7/09/19 & 17:28:54 & 17:30:54 \\
1061664616 & 27/08/13 & 18:50:00 & 18:51:52 & 1251912672 & 7/09/19 & 17:30:54 & 17:32:54 \\
1061664736 & 27/08/13 & 18:52:00 & 18:53:52 & 1251912792 & 7/09/19 & 17:32:54 & 17:34:54 \\
1061664856 & 27/08/13 & 18:54:00 & 18:55:52 & 1251912912 & 7/09/19 & 17:34:54 & 17:36:54 \\
1061664984 & 27/08/13 & 18:56:08 & 18:58:00 & 1251913032 & 7/09/19 & 17:36:54 & 17:38:54 \\
1061665104 & 27/08/13 & 18:58:08 & 19:00:00 & 1251913152 & 7/09/19 & 17:38:54 & 17:40:54 \\
1061665224 & 27/08/13 & 19:00:08 & 19:02:00 & 1251913272 & 7/09/19 & 17:40:54 & 17:42:54 \\
1061665344 & 27/08/13 & 19:02:08 & 19:04:00 & 1251913392 & 7/09/19 & 17:42:54 & 17:44:54 \\
1061665472 & 27/08/13 & 19:04:16 & 19:06:08 & 1251913512 & 7/09/19 & 17:44:54 & 17:46:54 \\
1062177088 & 2/09/13 & 17:11:12 & 17:13:04 & 1251913632 & 7/09/19 & 17:46:54 & 17:48:54 \\
1062177208 & 2/09/13 & 17:13:12 & 17:15:04 & 1251913752 & 7/09/19 & 17:48:54 & 17:50:54 \\
1062177328 & 2/09/13 & 17:15:12 & 17:17:04 & 1251913872 & 7/09/19 & 17:50:54 & 17:52:54 \\
1062177448 & 2/09/13 & 17:17:12 & 17:19:04 & 1251913992 & 7/09/19 & 17:52:54 & 17:54:54 \\
1062177576 & 2/09/13 & 17:19:20 & 17:21:12 & 1252080848 & 9/09/19 & 16:13:50 & 16:15:50 \\
1062177696 & 2/09/13 & 17:21:20 & 17:23:12 & 1252080968 & 9/09/19 & 16:15:50 & 16:17:50 \\
1062177816 & 2/09/13 & 17:23:20 & 17:25:12 & 1252081088 & 9/09/19 & 16:17:50 & 16:19:50 \\
1062177936 & 2/09/13 & 17:25:20 & 17:27:12 & 1252081208 & 9/09/19 & 16:19:50 & 16:21:50 \\
1062178064 & 2/09/13 & 17:27:28 & 17:29:20 & 1252081328 & 9/09/19 & 16:21:50 & 16:23:50 \\
1062178184 & 2/09/13 & 17:29:28 & 17:31:20 & 1252081448 & 9/09/19 & 16:23:50 & 16:25:50 \\
1062178304 & 2/09/13 & 17:31:28 & 17:33:20 & 1252081568 & 9/09/19 & 16:25:50 & 16:27:50 \\
1062178424 & 2/09/13 & 17:33:28 & 17:35:20 & 1252081688 & 9/09/19 & 16:27:50 & 16:29:50 \\
1062178552 & 2/09/13 & 17:35:36 & 17:37:28 & 1252081808 & 9/09/19 & 16:29:50 & 16:31:50 \\
1062178672 & 2/09/13 & 17:37:36 & 17:39:28 & 1252081928 & 9/09/19 & 16:31:50 & 16:33:50 \\
1062178792 & 2/09/13 & 17:39:36 & 17:41:28 & 1252082048 & 9/09/19 & 16:33:50 & 16:35:50 \\
1062181352 & 2/09/13 & 18:22:16 & 18:24:08 & 1252082168 & 9/09/19 & 16:35:50 & 16:37:50 \\
1062181600 & 2/09/13 & 18:26:24 & 18:28:16 & 1252082288 & 9/09/19 & 16:37:50 & 16:39:50 \\
1062181720 & 2/09/13 & 18:28:24 & 18:30:16 & 1252082408 & 9/09/19 & 16:39:50 & 16:41:50 \\
1062181968 & 2/09/13 & 18:32:32 & 18:34:24 & 1252082528 & 9/09/19 & 16:41:50 & 16:43:50 \\
1062182088 & 2/09/13 & 18:34:32 & 18:36:24 & 1252082648 & 9/09/19 & 16:43:50 & 16:45:50 \\
1062182208 & 2/09/13 & 18:36:32 & 18:38:24 & 1252082888 & 9/09/19 & 16:47:50 & 16:49:50 \\
1062182328 & 2/09/13 & 18:38:32 & 18:40:24 & 1252083008 & 9/09/19 & 16:49:50 & 16:51:50 \\
1062182456 & 2/09/13 & 18:40:40 & 18:42:32 & 1252083128 & 9/09/19 & 16:51:50 & 16:53:50 \\
1062349416 & 4/09/13 & 17:03:20 & 17:05:12 & 1252083248 & 9/09/19 & 16:53:50 & 16:55:50 \\
1062349536 & 4/09/13 & 17:05:20 & 17:07:12 & 1252083368 & 9/09/19 & 16:55:50 & 16:57:50 \\
1062349656 & 4/09/13 & 17:07:20 & 17:09:12 & 1252083488 & 9/09/19 & 16:57:50 & 16:59:50 \\
1062349776 & 4/09/13 & 17:09:20 & 17:11:12 & 1252083608 & 9/09/19 & 16:59:50 & 17:01:50 \\
1062349904 & 4/09/13 & 17:11:28 & 17:13:20 & 1252083728 & 9/09/19 & 17:01:50 & 17:03:50 \\
1062350024 & 4/09/13 & 17:13:28 & 17:15:20 & 1252083848 & 9/09/19 & 17:03:50 & 17:05:50 \\
1062350144 & 4/09/13 & 17:15:28 & 17:17:20 & 1252083968 & 9/09/19 & 17:05:50 & 17:07:50 \\
1062350264 & 4/09/13 & 17:17:28 & 17:19:20 & 1252084088 & 9/09/19 & 17:07:50 & 17:09:50 \\
1062350392 & 4/09/13 & 17:19:36 & 17:21:28 & 1252084208 & 9/09/19 & 17:09:50 & 17:11:50 \\
1062350512 & 4/09/13 & 17:21:36 & 17:23:28 & 1252084328 & 9/09/19 & 17:11:50 & 17:13:50 \\
1062350632 & 4/09/13 & 17:23:36 & 17:25:28 & 1252084448 & 9/09/19 & 17:13:50 & 17:15:50 \\
1062350752 & 4/09/13 & 17:25:36 & 17:27:28 & 1252084568 & 9/09/19 & 17:15:50 & 17:17:50 \\
1062350880 & 4/09/13 & 17:27:44 & 17:29:36 & 1252084688 & 9/09/19 & 17:17:50 & 17:19:50 \\
1062351000 & 4/09/13 & 17:29:44 & 17:31:36 & 1252084808 & 9/09/19 & 17:19:50 & 17:21:50 \\
1062351120 & 4/09/13 & 17:31:44 & 17:33:36 & 1252084928 & 9/09/19 & 17:21:50 & 17:23:50 \\
1062353072 & 4/09/13 & 18:04:16 & 18:06:08 & 1252085048 & 9/09/19 & 17:23:50 & 17:25:50 \\
1062353192 & 4/09/13 & 18:06:16 & 18:08:08 & 1252085168 & 9/09/19 & 17:25:50 & 17:27:50 \\
1062353320 & 4/09/13 & 18:08:24 & 18:10:16 & 1252085288 & 9/09/19 & 17:27:50 & 17:29:50 \\
1062353440 & 4/09/13 & 18:10:24 & 18:12:16 & 1252085408 & 9/09/19 & 17:29:50 & 17:31:50 \\
1062353560 & 4/09/13 & 18:12:24 & 18:14:16 & 1252085528 & 9/09/19 & 17:31:50 & 17:33:50 \\
1062353680 & 4/09/13 & 18:14:24 & 18:16:16 & 1252085648 & 9/09/19 & 17:33:50 & 17:35:50 \\
1062353808 & 4/09/13 & 18:16:32 & 18:18:24 & 1252085768 & 9/09/19 & 17:35:50 & 17:37:50 \\
1062353928 & 4/09/13 & 18:18:32 & 18:20:24 & 1252085888 & 9/09/19 & 17:37:50 & 17:39:50 \\
1062354048 & 4/09/13 & 18:20:32 & 18:22:24 & 1252086008 & 9/09/19 & 17:39:50 & 17:41:50 \\
1062354168 & 4/09/13 & 18:22:32 & 18:24:24 & 1252086128 & 9/09/19 & 17:41:50 & 17:43:50 \\
1062354296 & 4/09/13 & 18:24:40 & 18:26:32 & 1252086248 & 9/09/19 & 17:43:50 & 17:45:50 \\
1062354416 & 4/09/13 & 18:26:40 & 18:28:32 & 1252339640 & 12/09/19 & 16:07:02 & 16:09:02 \\
1062354536 & 4/09/13 & 18:28:40 & 18:30:32 & 1252339760 & 12/09/19 & 16:09:02 & 16:11:02 \\
1062354656 & 4/09/13 & 18:30:40 & 18:32:32 & 1252339880 & 12/09/19 & 16:11:02 & 16:13:02 \\
1062354784 & 4/09/13 & 18:32:48 & 18:34:40 & 1252340000 & 12/09/19 & 16:13:02 & 16:15:02 \\
1062521744 & 6/09/13 & 16:55:28 & 16:57:20 & 1252340120 & 12/09/19 & 16:15:02 & 16:17:02 \\
1062521864 & 6/09/13 & 16:57:28 & 16:59:20 & 1252340240 & 12/09/19 & 16:17:02 & 16:19:02 \\
1062521984 & 6/09/13 & 16:59:28 & 17:01:20 & 1252340360 & 12/09/19 & 16:19:02 & 16:21:02 \\
1062522104 & 6/09/13 & 17:01:28 & 17:03:20 & 1252340480 & 12/09/19 & 16:21:02 & 16:23:02 \\
1062522232 & 6/09/13 & 17:03:36 & 17:05:28 & 1252340600 & 12/09/19 & 16:23:02 & 16:25:02 \\
1062522352 & 6/09/13 & 17:05:36 & 17:07:28 & 1252340720 & 12/09/19 & 16:25:02 & 16:27:02 \\
1062522472 & 6/09/13 & 17:07:36 & 17:09:28 & 1252340840 & 12/09/19 & 16:27:02 & 16:29:02 \\
1062522592 & 6/09/13 & 17:09:36 & 17:11:28 & 1252340960 & 12/09/19 & 16:29:02 & 16:31:02 \\
1062522720 & 6/09/13 & 17:11:44 & 17:13:36 & 1252341080 & 12/09/19 & 16:31:02 & 16:33:02 \\
1062522840 & 6/09/13 & 17:13:44 & 17:15:36 & 1252341200 & 12/09/19 & 16:33:02 & 16:35:02 \\
1062522960 & 6/09/13 & 17:15:44 & 17:17:36 & 1252341320 & 12/09/19 & 16:35:02 & 16:37:02 \\
1062523080 & 6/09/13 & 17:17:44 & 17:19:36 & 1252341440 & 12/09/19 & 16:37:02 & 16:39:02 \\
1062523208 & 6/09/13 & 17:19:52 & 17:21:44 & 1252341560 & 12/09/19 & 16:39:02 & 16:41:02 \\
1062523328 & 6/09/13 & 17:21:52 & 17:23:44 & 1252341680 & 12/09/19 & 16:41:02 & 16:43:02 \\
1062523448 & 6/09/13 & 17:23:52 & 17:25:44 & 1252341800 & 12/09/19 & 16:43:02 & 16:45:02 \\
1062525400 & 6/09/13 & 17:56:24 & 17:58:16 & 1252341920 & 12/09/19 & 16:45:02 & 16:47:02 \\
1062525520 & 6/09/13 & 17:58:24 & 18:00:16 & 1252342040 & 12/09/19 & 16:47:02 & 16:49:02 \\
1062525648 & 6/09/13 & 18:00:32 & 18:02:24 & 1252342160 & 12/09/19 & 16:49:02 & 16:51:02 \\
1062525768 & 6/09/13 & 18:02:32 & 18:04:24 & 1252342280 & 12/09/19 & 16:51:02 & 16:53:02 \\
1062525888 & 6/09/13 & 18:04:32 & 18:06:24 & 1252342400 & 12/09/19 & 16:53:02 & 16:55:02 \\
1062526008 & 6/09/13 & 18:06:32 & 18:08:24 & 1252342520 & 12/09/19 & 16:55:02 & 16:57:02 \\
1062526136 & 6/09/13 & 18:08:40 & 18:10:32 & 1252342640 & 12/09/19 & 16:57:02 & 16:59:02 \\
1062526256 & 6/09/13 & 18:10:40 & 18:12:32 & 1252342760 & 12/09/19 & 16:59:02 & 17:01:02 \\
1062526376 & 6/09/13 & 18:12:40 & 18:14:32 & 1252342880 & 12/09/19 & 17:01:02 & 17:03:02 \\
1062526496 & 6/09/13 & 18:14:40 & 18:16:32 & 1252343120 & 12/09/19 & 17:05:02 & 17:07:02 \\
1062526624 & 6/09/13 & 18:16:48 & 18:18:40 & 1252343240 & 12/09/19 & 17:07:02 & 17:09:02 \\
1062526744 & 6/09/13 & 18:18:48 & 18:20:40 & 1252343360 & 12/09/19 & 17:09:02 & 17:11:02 \\
1062526864 & 6/09/13 & 18:20:48 & 18:22:40 & 1252343480 & 12/09/19 & 17:11:02 & 17:13:02 \\
1062526984 & 6/09/13 & 18:22:48 & 18:24:40 & 1252343600 & 12/09/19 & 17:13:02 & 17:15:02 \\
1062527112 & 6/09/13 & 18:24:56 & 18:26:48 & 1252343720 & 12/09/19 & 17:15:02 & 17:17:02 \\
1062780232 & 9/09/13 & 16:43:36 & 16:45:28 & 1252343840 & 12/09/19 & 17:17:02 & 17:19:02 \\
1062780360 & 9/09/13 & 16:45:44 & 16:47:36 & 1252343960 & 12/09/19 & 17:19:02 & 17:21:02 \\
1062780480 & 9/09/13 & 16:47:44 & 16:49:36 & 1252344080 & 12/09/19 & 17:21:02 & 17:23:02 \\
1062780600 & 9/09/13 & 16:49:44 & 16:51:36 & 1252344200 & 12/09/19 & 17:23:02 & 17:25:02 \\
1062780720 & 9/09/13 & 16:51:44 & 16:53:36 & 1252344320 & 12/09/19 & 17:25:02 & 17:27:02 \\
1062780848 & 9/09/13 & 16:53:52 & 16:55:44 & 1252344440 & 12/09/19 & 17:27:02 & 17:29:02 \\
1062780968 & 9/09/13 & 16:55:52 & 16:57:44 & 1252344560 & 12/09/19 & 17:29:02 & 17:31:02 \\
1062781088 & 9/09/13 & 16:57:52 & 16:59:44 & 1252344680 & 12/09/19 & 17:31:02 & 17:33:02 \\
1062781208 & 9/09/13 & 16:59:52 & 17:01:44 & 1252344800 & 12/09/19 & 17:33:02 & 17:35:02 \\
1062781336 & 9/09/13 & 17:02:00 & 17:03:52 & 1252511888 & 14/09/19 & 15:57:50 & 15:59:50 \\
1062781456 & 9/09/13 & 17:04:00 & 17:05:52 & 1252512008 & 14/09/19 & 15:59:50 & 16:01:50 \\
1062781576 & 9/09/13 & 17:06:00 & 17:07:52 & 1252512128 & 14/09/19 & 16:01:50 & 16:03:50 \\
1062781696 & 9/09/13 & 17:08:00 & 17:09:52 & 1252512368 & 14/09/19 & 16:05:50 & 16:07:50 \\
1062781824 & 9/09/13 & 17:10:08 & 17:12:00 & 1252512488 & 14/09/19 & 16:07:50 & 16:09:50 \\
1062781944 & 9/09/13 & 17:12:08 & 17:14:00 & 1252512608 & 14/09/19 & 16:09:50 & 16:11:50 \\
1062783896 & 9/09/13 & 17:44:40 & 17:46:32 & 1252512728 & 14/09/19 & 16:11:50 & 16:13:50 \\
1062784016 & 9/09/13 & 17:46:40 & 17:48:32 & 1252512848 & 14/09/19 & 16:13:50 & 16:15:50 \\
1062784136 & 9/09/13 & 17:48:40 & 17:50:32 & 1252512968 & 14/09/19 & 16:15:50 & 16:17:50 \\
1062784264 & 9/09/13 & 17:50:48 & 17:52:40 & 1252513088 & 14/09/19 & 16:17:50 & 16:19:50 \\
1062784384 & 9/09/13 & 17:52:48 & 17:54:40 & 1252513208 & 14/09/19 & 16:19:50 & 16:21:50 \\
1062784504 & 9/09/13 & 17:54:48 & 17:56:40 & 1252513328 & 14/09/19 & 16:21:50 & 16:23:50 \\
1062784624 & 9/09/13 & 17:56:48 & 17:58:40 & 1252513448 & 14/09/19 & 16:23:50 & 16:25:50 \\
1062784752 & 9/09/13 & 17:58:56 & 18:00:48 & 1252513688 & 14/09/19 & 16:27:50 & 16:29:50 \\
1062784872 & 9/09/13 & 18:00:56 & 18:02:48 & 1252513808 & 14/09/19 & 16:29:50 & 16:31:50 \\
1062784992 & 9/09/13 & 18:02:56 & 18:04:48 & 1252513928 & 14/09/19 & 16:31:50 & 16:33:50 \\
1062785240 & 9/09/13 & 18:07:04 & 18:08:56 & 1252514048 & 14/09/19 & 16:33:50 & 16:35:50 \\
1062785360 & 9/09/13 & 18:09:04 & 18:10:56 & 1252514168 & 14/09/19 & 16:35:50 & 16:37:50 \\
1062785480 & 9/09/13 & 18:11:04 & 18:12:56 & 1252514288 & 14/09/19 & 16:37:50 & 16:39:50 \\
1062785600 & 9/09/13 & 18:13:04 & 18:14:56 & 1252514408 & 14/09/19 & 16:39:50 & 16:41:50 \\
1062952560 & 11/09/13 & 16:35:44 & 16:37:36 & 1252514528 & 14/09/19 & 16:41:50 & 16:43:50 \\
1062952688 & 11/09/13 & 16:37:52 & 16:39:44 & 1252514648 & 14/09/19 & 16:43:50 & 16:45:50 \\
1062952808 & 11/09/13 & 16:39:52 & 16:41:44 & 1252514768 & 14/09/19 & 16:45:50 & 16:47:50 \\
1062952928 & 11/09/13 & 16:41:52 & 16:43:44 & 1252514888 & 14/09/19 & 16:47:50 & 16:49:50 \\
1062953048 & 11/09/13 & 16:43:52 & 16:45:44 & 1252515008 & 14/09/19 & 16:49:50 & 16:51:50 \\
1062953176 & 11/09/13 & 16:46:00 & 16:47:52 & 1252515128 & 14/09/19 & 16:51:50 & 16:53:50 \\
1062953296 & 11/09/13 & 16:48:00 & 16:49:52 & 1252515248 & 14/09/19 & 16:53:50 & 16:55:50 \\
1062953416 & 11/09/13 & 16:50:00 & 16:51:52 & 1252515488 & 14/09/19 & 16:57:50 & 16:59:50 \\
1062953536 & 11/09/13 & 16:52:00 & 16:53:52 & 1252515608 & 14/09/19 & 16:59:50 & 17:01:50 \\
1062953664 & 11/09/13 & 16:54:08 & 16:56:00 & 1252515728 & 14/09/19 & 17:01:50 & 17:03:50 \\
1062953784 & 11/09/13 & 16:56:08 & 16:58:00 & 1252515848 & 14/09/19 & 17:03:50 & 17:05:50 \\
1062953904 & 11/09/13 & 16:58:08 & 17:00:00 & 1252515968 & 14/09/19 & 17:05:50 & 17:07:50 \\
1062954024 & 11/09/13 & 17:00:08 & 17:02:00 & 1252516088 & 14/09/19 & 17:07:50 & 17:09:50 \\
1062954152 & 11/09/13 & 17:02:16 & 17:04:08 & 1252516568 & 14/09/19 & 17:15:50 & 17:17:50 \\
1062954272 & 11/09/13 & 17:04:16 & 17:06:08 & 1252516688 & 14/09/19 & 17:17:50 & 17:19:50 \\
1062956224 & 11/09/13 & 17:36:48 & 17:38:40 & 1252516808 & 14/09/19 & 17:19:50 & 17:21:50 \\
1062956344 & 11/09/13 & 17:38:48 & 17:40:40 & 1252516928 & 14/09/19 & 17:21:50 & 17:23:50 \\
1062956464 & 11/09/13 & 17:40:48 & 17:42:40 & 1252770200 & 17/09/19 & 15:43:02 & 15:45:02 \\
1062956592 & 11/09/13 & 17:42:56 & 17:44:48 & 1252770320 & 17/09/19 & 15:45:02 & 15:47:02 \\
1062956712 & 11/09/13 & 17:44:56 & 17:46:48 & 1252770440 & 17/09/19 & 15:47:02 & 15:49:02 \\
1062956832 & 11/09/13 & 17:46:56 & 17:48:48 & 1252770560 & 17/09/19 & 15:49:02 & 15:51:02 \\
1062956952 & 11/09/13 & 17:48:56 & 17:50:48 & 1252770680 & 17/09/19 & 15:51:02 & 15:53:02 \\
1062957080 & 11/09/13 & 17:51:04 & 17:52:56 & 1252770800 & 17/09/19 & 15:53:02 & 15:55:02 \\
1062957200 & 11/09/13 & 17:53:04 & 17:54:56 & 1252770920 & 17/09/19 & 15:55:02 & 15:57:02 \\
1062957320 & 11/09/13 & 17:55:04 & 17:56:56 & 1252771040 & 17/09/19 & 15:57:02 & 15:59:02 \\
1062957440 & 11/09/13 & 17:57:04 & 17:58:56 & 1252771160 & 17/09/19 & 15:59:02 & 16:01:02 \\
1062957568 & 11/09/13 & 17:59:12 & 18:01:04 & 1252771280 & 17/09/19 & 16:01:02 & 16:03:02 \\
1062957688 & 11/09/13 & 18:01:12 & 18:03:04 & 1252771400 & 17/09/19 & 16:03:02 & 16:05:02 \\
1062957808 & 11/09/13 & 18:03:12 & 18:05:04 & 1252771520 & 17/09/19 & 16:05:02 & 16:07:02 \\
1062957928 & 11/09/13 & 18:05:12 & 18:07:04 & 1252771640 & 17/09/19 & 16:07:02 & 16:09:02 \\
1063124888 & 13/09/13 & 16:27:52 & 16:29:44 & 1252771760 & 17/09/19 & 16:09:02 & 16:11:02 \\
1063125016 & 13/09/13 & 16:30:00 & 16:31:52 & 1252771880 & 17/09/19 & 16:11:02 & 16:13:02 \\
1063125136 & 13/09/13 & 16:32:00 & 16:33:52 & 1252772000 & 17/09/19 & 16:13:02 & 16:15:02 \\
1063125256 & 13/09/13 & 16:34:00 & 16:35:52 & 1252772120 & 17/09/19 & 16:15:02 & 16:17:02 \\
1063125376 & 13/09/13 & 16:36:00 & 16:37:52 & 1252772240 & 17/09/19 & 16:17:02 & 16:19:02 \\
1063125504 & 13/09/13 & 16:38:08 & 16:40:00 & 1252772360 & 17/09/19 & 16:19:02 & 16:21:02 \\
1063125624 & 13/09/13 & 16:40:08 & 16:42:00 & 1252772480 & 17/09/19 & 16:21:02 & 16:23:02 \\
1063125744 & 13/09/13 & 16:42:08 & 16:44:00 & 1252772600 & 17/09/19 & 16:23:02 & 16:25:02 \\
1063125864 & 13/09/13 & 16:44:08 & 16:46:00 & 1252772720 & 17/09/19 & 16:25:02 & 16:27:02 \\
1063125992 & 13/09/13 & 16:46:16 & 16:48:08 & 1252772840 & 17/09/19 & 16:27:02 & 16:29:02 \\
1063126112 & 13/09/13 & 16:48:16 & 16:50:08 & 1252772960 & 17/09/19 & 16:29:02 & 16:31:02 \\
1063126232 & 13/09/13 & 16:50:16 & 16:52:08 & 1252773080 & 17/09/19 & 16:31:02 & 16:33:02 \\
1063126352 & 13/09/13 & 16:52:16 & 16:54:08 & 1252773200 & 17/09/19 & 16:33:02 & 16:35:02 \\
1063126480 & 13/09/13 & 16:54:24 & 16:56:16 & 1252773320 & 17/09/19 & 16:35:02 & 16:37:02 \\
1063126600 & 13/09/13 & 16:56:24 & 16:58:16 & 1252773440 & 17/09/19 & 16:37:02 & 16:39:02 \\
1063128552 & 13/09/13 & 17:28:56 & 17:30:48 & 1252773560 & 17/09/19 & 16:39:02 & 16:41:02 \\
1063128672 & 13/09/13 & 17:30:56 & 17:32:48 & 1252773680 & 17/09/19 & 16:41:02 & 16:43:02 \\
1063128792 & 13/09/13 & 17:32:56 & 17:34:48 & 1252773800 & 17/09/19 & 16:43:02 & 16:45:02 \\
1063128920 & 13/09/13 & 17:35:04 & 17:36:56 & 1252773920 & 17/09/19 & 16:45:02 & 16:47:02 \\
1063129040 & 13/09/13 & 17:37:04 & 17:38:56 & 1252774040 & 17/09/19 & 16:47:02 & 16:49:02 \\
1063129160 & 13/09/13 & 17:39:04 & 17:40:56 & 1252774160 & 17/09/19 & 16:49:02 & 16:51:02 \\
1063129280 & 13/09/13 & 17:41:04 & 17:42:56 & 1252774280 & 17/09/19 & 16:51:02 & 16:53:02 \\
1063129408 & 13/09/13 & 17:43:12 & 17:45:04 & 1252774400 & 17/09/19 & 16:53:02 & 16:55:02 \\
1063129528 & 13/09/13 & 17:45:12 & 17:47:04 & 1252774520 & 17/09/19 & 16:55:02 & 16:57:02 \\
1063129648 & 13/09/13 & 17:47:12 & 17:49:04 & 1252774640 & 17/09/19 & 16:57:02 & 16:59:02 \\
1063129768 & 13/09/13 & 17:49:12 & 17:51:04 & 1252774760 & 17/09/19 & 16:59:02 & 17:01:02 \\
1063129896 & 13/09/13 & 17:51:20 & 17:53:12 & 1252774880 & 17/09/19 & 17:01:02 & 17:03:02 \\
1063130016 & 13/09/13 & 17:53:20 & 17:55:12 & 1252775000 & 17/09/19 & 17:03:02 & 17:05:02 \\
1063130136 & 13/09/13 & 17:55:20 & 17:57:12 & 1252775120 & 17/09/19 & 17:05:02 & 17:07:02 \\
1063130256 & 13/09/13 & 17:57:20 & 17:59:12 & 1252775240 & 17/09/19 & 17:07:02 & 17:09:02 \\
1064762008 & 2/10/13 & 15:13:12 & 15:15:04 & 1252775360 & 17/09/19 & 17:09:02 & 17:11:02 \\
1064762128 & 2/10/13 & 15:15:12 & 15:17:04 & 1252775480 & 17/09/19 & 17:11:02 & 17:13:02 \\
1064762256 & 2/10/13 & 15:17:20 & 15:19:12 & 1252775600 & 17/09/19 & 17:13:02 & 17:15:02 \\
1064762376 & 2/10/13 & 15:19:20 & 15:21:12 & 1252942576 & 19/09/19 & 15:35:58 & 15:37:58 \\
1064762496 & 2/10/13 & 15:21:20 & 15:23:12 & 1252942696 & 19/09/19 & 15:37:58 & 15:39:58 \\
1064762616 & 2/10/13 & 15:23:20 & 15:25:12 & 1252942816 & 19/09/19 & 15:39:58 & 15:41:58 \\
1064762744 & 2/10/13 & 15:25:28 & 15:27:20 & 1252942936 & 19/09/19 & 15:41:58 & 15:43:58 \\
1064762864 & 2/10/13 & 15:27:28 & 15:29:20 & 1252943056 & 19/09/19 & 15:43:58 & 15:45:58 \\
1064762984 & 2/10/13 & 15:29:28 & 15:31:20 & 1252943176 & 19/09/19 & 15:45:58 & 15:47:58 \\
1064763104 & 2/10/13 & 15:31:28 & 15:33:20 & 1252943296 & 19/09/19 & 15:47:58 & 15:49:58 \\
1064763232 & 2/10/13 & 15:33:36 & 15:35:28 & 1252943416 & 19/09/19 & 15:49:58 & 15:51:58 \\
1064763352 & 2/10/13 & 15:35:36 & 15:37:28 & 1252943536 & 19/09/19 & 15:51:58 & 15:53:58 \\
1064763472 & 2/10/13 & 15:37:36 & 15:39:28 & 1252943656 & 19/09/19 & 15:53:58 & 15:55:58 \\
1064763592 & 2/10/13 & 15:39:36 & 15:41:28 & 1252943776 & 19/09/19 & 15:55:58 & 15:57:58 \\
1064763720 & 2/10/13 & 15:41:44 & 15:43:36 & 1252943896 & 19/09/19 & 15:57:58 & 15:59:58 \\
1064765672 & 2/10/13 & 16:14:16 & 16:16:08 & 1252944016 & 19/09/19 & 15:59:58 & 16:01:58 \\
1064765792 & 2/10/13 & 16:16:16 & 16:18:08 & 1252944136 & 19/09/19 & 16:01:58 & 16:03:58 \\
1064765912 & 2/10/13 & 16:18:16 & 16:20:08 & 1252944496 & 19/09/19 & 16:07:58 & 16:09:58 \\
1064766032 & 2/10/13 & 16:20:16 & 16:22:08 & 1252944616 & 19/09/19 & 16:09:58 & 16:11:58 \\
1064766160 & 2/10/13 & 16:22:24 & 16:24:16 & 1252944736 & 19/09/19 & 16:11:58 & 16:13:58 \\
1064766280 & 2/10/13 & 16:24:24 & 16:26:16 & 1252944856 & 19/09/19 & 16:13:58 & 16:15:58 \\
1064766400 & 2/10/13 & 16:26:24 & 16:28:16 & 1252944976 & 19/09/19 & 16:15:58 & 16:17:58 \\
1064766520 & 2/10/13 & 16:28:24 & 16:30:16 & 1252945096 & 19/09/19 & 16:17:58 & 16:19:58 \\
1064766648 & 2/10/13 & 16:30:32 & 16:32:24 & 1252945216 & 19/09/19 & 16:19:58 & 16:21:58 \\
1064766768 & 2/10/13 & 16:32:32 & 16:34:24 & 1252945336 & 19/09/19 & 16:21:58 & 16:23:58 \\
1064766888 & 2/10/13 & 16:34:32 & 16:36:24 & 1252945456 & 19/09/19 & 16:23:58 & 16:25:58 \\
1064767008 & 2/10/13 & 16:36:32 & 16:38:24 & 1252945576 & 19/09/19 & 16:25:58 & 16:27:58 \\
1064767136 & 2/10/13 & 16:38:40 & 16:40:32 & 1252945696 & 19/09/19 & 16:27:58 & 16:29:58 \\
1064767256 & 2/10/13 & 16:40:40 & 16:42:32 & 1252945936 & 19/09/19 & 16:31:58 & 16:33:58 \\
1064767376 & 2/10/13 & 16:42:40 & 16:44:32 & 1252946056 & 19/09/19 & 16:33:58 & 16:35:58 \\
1064934336 & 4/10/13 & 15:05:20 & 15:07:12 & 1252946176 & 19/09/19 & 16:35:58 & 16:37:58 \\
1064934456 & 4/10/13 & 15:07:20 & 15:09:12 & 1252946296 & 19/09/19 & 16:37:58 & 16:39:58 \\
1064934584 & 4/10/13 & 15:09:28 & 15:11:20 & 1252946536 & 19/09/19 & 16:41:58 & 16:43:58 \\
1064934704 & 4/10/13 & 15:11:28 & 15:13:20 & 1252946656 & 19/09/19 & 16:43:58 & 16:45:58 \\
1064934824 & 4/10/13 & 15:13:28 & 15:15:20 & 1252946896 & 19/09/19 & 16:47:58 & 16:49:58 \\
1064934944 & 4/10/13 & 15:15:28 & 15:17:20 & 1252947016 & 19/09/19 & 16:49:58 & 16:51:58 \\
1064935072 & 4/10/13 & 15:17:36 & 15:19:28 & 1252947256 & 19/09/19 & 16:53:58 & 16:55:58 \\
1064935192 & 4/10/13 & 15:19:36 & 15:21:28 & 1252947376 & 19/09/19 & 16:55:58 & 16:57:58 \\
1064935312 & 4/10/13 & 15:21:36 & 15:23:28 & 1252947496 & 19/09/19 & 16:57:58 & 16:59:58 \\
1064935432 & 4/10/13 & 15:23:36 & 15:25:28 & 1252947616 & 19/09/19 & 16:59:58 & 17:01:58 \\
1064935560 & 4/10/13 & 15:25:44 & 15:27:36 & 1252947736 & 19/09/19 & 17:01:58 & 17:03:58 \\
1064935680 & 4/10/13 & 15:27:44 & 15:29:36 & 1252947856 & 19/09/19 & 17:03:58 & 17:05:58 \\
1064935800 & 4/10/13 & 15:29:44 & 15:31:36 & 1252947976 & 19/09/19 & 17:05:58 & 17:07:58 \\
1064935920 & 4/10/13 & 15:31:44 & 15:33:36 & 1253201128 & 22/09/19 & 15:25:10 & 15:27:10 \\
1064936048 & 4/10/13 & 15:33:52 & 15:35:44 & 1253201248 & 22/09/19 & 15:27:10 & 15:29:10 \\
1064938000 & 4/10/13 & 16:06:24 & 16:08:16 & 1253201368 & 22/09/19 & 15:29:10 & 15:31:10 \\
1064938120 & 4/10/13 & 16:08:24 & 16:10:16 & 1253201488 & 22/09/19 & 15:31:10 & 15:33:10 \\
1064938240 & 4/10/13 & 16:10:24 & 16:12:16 & 1253201608 & 22/09/19 & 15:33:10 & 15:35:10 \\
1064938360 & 4/10/13 & 16:12:24 & 16:14:16 & 1253201728 & 22/09/19 & 15:35:10 & 15:37:10 \\
1064938488 & 4/10/13 & 16:14:32 & 16:16:24 & 1253201848 & 22/09/19 & 15:37:10 & 15:39:10 \\
1064938608 & 4/10/13 & 16:16:32 & 16:18:24 & 1253201968 & 22/09/19 & 15:39:10 & 15:41:10 \\
1064938728 & 4/10/13 & 16:18:32 & 16:20:24 & 1253202088 & 22/09/19 & 15:41:10 & 15:43:10 \\
1064938848 & 4/10/13 & 16:20:32 & 16:22:24 & 1253202208 & 22/09/19 & 15:43:10 & 15:45:10 \\
1064938976 & 4/10/13 & 16:22:40 & 16:24:32 & 1253202328 & 22/09/19 & 15:45:10 & 15:47:10 \\
1064939096 & 4/10/13 & 16:24:40 & 16:26:32 & 1253202448 & 22/09/19 & 15:47:10 & 15:49:10 \\
1064939216 & 4/10/13 & 16:26:40 & 16:28:32 & 1253202568 & 22/09/19 & 15:49:10 & 15:51:10 \\
1064939336 & 4/10/13 & 16:28:40 & 16:30:32 & 1253202688 & 22/09/19 & 15:51:10 & 15:53:10 \\
1064939464 & 4/10/13 & 16:30:48 & 16:32:40 & 1253202808 & 22/09/19 & 15:53:10 & 15:55:10 \\
1064939584 & 4/10/13 & 16:32:48 & 16:34:40 & 1253202928 & 22/09/19 & 15:55:10 & 15:57:10 \\
1064939704 & 4/10/13 & 16:34:48 & 16:36:40 & 1253203048 & 22/09/19 & 15:57:10 & 15:59:10 \\
1065196000 & 7/10/13 & 15:46:24 & 15:48:16 & 1253203168 & 22/09/19 & 15:59:10 & 16:01:10 \\
1065196120 & 7/10/13 & 15:48:24 & 15:50:16 & 1253203288 & 22/09/19 & 16:01:10 & 16:03:10 \\
1065196248 & 7/10/13 & 15:50:32 & 15:52:24 & 1253203528 & 22/09/19 & 16:05:10 & 16:07:10 \\
1065196368 & 7/10/13 & 15:52:32 & 15:54:24 & 1253203648 & 22/09/19 & 16:07:10 & 16:09:10 \\
1065196488 & 7/10/13 & 15:54:32 & 15:56:24 & 1253203768 & 22/09/19 & 16:09:10 & 16:11:10 \\
1065196608 & 7/10/13 & 15:56:32 & 15:58:24 & 1253203888 & 22/09/19 & 16:11:10 & 16:13:10 \\
1065196736 & 7/10/13 & 15:58:40 & 16:00:32 & 1253204008 & 22/09/19 & 16:13:10 & 16:15:10 \\
1065196856 & 7/10/13 & 16:00:40 & 16:02:32 & 1253204128 & 22/09/19 & 16:15:10 & 16:17:10 \\
1065196976 & 7/10/13 & 16:02:40 & 16:04:32 & 1253204248 & 22/09/19 & 16:17:10 & 16:19:10 \\
1065197096 & 7/10/13 & 16:04:40 & 16:06:32 & 1253204368 & 22/09/19 & 16:19:10 & 16:21:10 \\
1065197224 & 7/10/13 & 16:06:48 & 16:08:40 & 1253204488 & 22/09/19 & 16:21:10 & 16:23:10 \\
1065197344 & 7/10/13 & 16:08:48 & 16:10:40 & 1253204608 & 22/09/19 & 16:23:10 & 16:25:10 \\
1065197464 & 7/10/13 & 16:10:48 & 16:12:40 & 1253204728 & 22/09/19 & 16:25:10 & 16:27:10 \\
1065882080 & 15/10/13 & 14:21:04 & 14:22:56 & 1253204848 & 22/09/19 & 16:27:10 & 16:29:10 \\
1065882200 & 15/10/13 & 14:23:04 & 14:24:56 & 1253204968 & 22/09/19 & 16:29:10 & 16:31:10 \\
1065882320 & 15/10/13 & 14:25:04 & 14:26:56 & 1253205088 & 22/09/19 & 16:31:10 & 16:33:10 \\
1065882448 & 15/10/13 & 14:27:12 & 14:29:04 & 1253205208 & 22/09/19 & 16:33:10 & 16:35:10 \\
1065882568 & 15/10/13 & 14:29:12 & 14:31:04 & 1253205328 & 22/09/19 & 16:35:10 & 16:37:10 \\
1065882688 & 15/10/13 & 14:31:12 & 14:33:04 & 1253205448 & 22/09/19 & 16:37:10 & 16:39:10 \\
1065882808 & 15/10/13 & 14:33:12 & 14:35:04 & 1253205568 & 22/09/19 & 16:39:10 & 16:41:10 \\
1065882936 & 15/10/13 & 14:35:20 & 14:37:12 & 1253205688 & 22/09/19 & 16:41:10 & 16:43:10 \\
1065883056 & 15/10/13 & 14:37:20 & 14:39:12 & 1253205808 & 22/09/19 & 16:43:10 & 16:45:10 \\
1065883176 & 15/10/13 & 14:39:20 & 14:41:12 & 1253205928 & 22/09/19 & 16:45:10 & 16:47:10 \\
1065883296 & 15/10/13 & 14:41:20 & 14:43:12 & 1253206048 & 22/09/19 & 16:47:10 & 16:49:10 \\
1065883424 & 15/10/13 & 14:43:28 & 14:45:20 & 1253206168 & 22/09/19 & 16:49:10 & 16:51:10 \\
1065883544 & 15/10/13 & 14:45:28 & 14:47:20 & 1253206288 & 22/09/19 & 16:51:10 & 16:53:10 \\
1065883664 & 15/10/13 & 14:47:28 & 14:49:20 & 1253206408 & 22/09/19 & 16:53:10 & 16:55:10 \\
1065883784 & 15/10/13 & 14:49:28 & 14:51:20 & 1253373384 & 24/09/19 & 15:16:06 & 15:18:06 \\
1065885736 & 15/10/13 & 15:22:00 & 15:23:52 & 1253373504 & 24/09/19 & 15:18:06 & 15:20:06 \\
1065885864 & 15/10/13 & 15:24:08 & 15:26:00 & 1253373624 & 24/09/19 & 15:20:06 & 15:22:06 \\
1065885984 & 15/10/13 & 15:26:08 & 15:28:00 & 1253373744 & 24/09/19 & 15:22:06 & 15:24:06 \\
1065886104 & 15/10/13 & 15:28:08 & 15:30:00 & 1253373864 & 24/09/19 & 15:24:06 & 15:26:06 \\
1065886224 & 15/10/13 & 15:30:08 & 15:32:00 & 1253373984 & 24/09/19 & 15:26:06 & 15:28:06 \\
1065886352 & 15/10/13 & 15:32:16 & 15:34:08 & 1253374104 & 24/09/19 & 15:28:06 & 15:30:06 \\
1065886472 & 15/10/13 & 15:34:16 & 15:36:08 & 1253374224 & 24/09/19 & 15:30:06 & 15:32:06 \\
1065886592 & 15/10/13 & 15:36:16 & 15:38:08 & 1253374344 & 24/09/19 & 15:32:06 & 15:34:06 \\
1065886712 & 15/10/13 & 15:38:16 & 15:40:08 & 1253374464 & 24/09/19 & 15:34:06 & 15:36:06 \\
1065886840 & 15/10/13 & 15:40:24 & 15:42:16 & 1253374584 & 24/09/19 & 15:36:06 & 15:38:06 \\
1065886960 & 15/10/13 & 15:42:24 & 15:44:16 & 1253374704 & 24/09/19 & 15:38:06 & 15:40:06 \\
1065887200 & 15/10/13 & 15:46:24 & 15:48:16 & 1253374824 & 24/09/19 & 15:40:06 & 15:42:06 \\
1065887328 & 15/10/13 & 15:48:32 & 15:50:24 & 1253374944 & 24/09/19 & 15:42:06 & 15:44:06 \\
1065887448 & 15/10/13 & 15:50:32 & 15:52:24 & 1253375064 & 24/09/19 & 15:44:06 & 15:46:06 \\
1065887568 & 15/10/13 & 15:52:32 & 15:54:24 & 1253375304 & 24/09/19 & 15:48:06 & 15:50:06 \\
1066571392 & 23/10/13 & 13:49:36 & 13:51:28 & 1253375424 & 24/09/19 & 15:50:06 & 15:52:06 \\
1066571512 & 23/10/13 & 13:51:36 & 13:53:28 & 1253375544 & 24/09/19 & 15:52:06 & 15:54:06 \\
1066571640 & 23/10/13 & 13:53:44 & 13:55:36 & 1253375664 & 24/09/19 & 15:54:06 & 15:56:06 \\
1066571760 & 23/10/13 & 13:55:44 & 13:57:36 & 1253375904 & 24/09/19 & 15:58:06 & 16:00:06 \\
1066571880 & 23/10/13 & 13:57:44 & 13:59:36 & 1253376024 & 24/09/19 & 16:00:06 & 16:02:06 \\
1066572000 & 23/10/13 & 13:59:44 & 14:01:36 & 1253376144 & 24/09/19 & 16:02:06 & 16:04:06 \\
1066572128 & 23/10/13 & 14:01:52 & 14:03:44 & 1253376264 & 24/09/19 & 16:04:06 & 16:06:06 \\
1066572248 & 23/10/13 & 14:03:52 & 14:05:44 & 1253376384 & 24/09/19 & 16:06:06 & 16:08:06 \\
1066572368 & 23/10/13 & 14:05:52 & 14:07:44 & 1253376504 & 24/09/19 & 16:08:06 & 16:10:06 \\
1066572488 & 23/10/13 & 14:07:52 & 14:09:44 & 1253376744 & 24/09/19 & 16:12:06 & 16:14:06 \\
1066572616 & 23/10/13 & 14:10:00 & 14:11:52 & 1253376864 & 24/09/19 & 16:14:06 & 16:16:06 \\
1066572736 & 23/10/13 & 14:12:00 & 14:13:52 & 1253377104 & 24/09/19 & 16:18:06 & 16:20:06 \\
1066572856 & 23/10/13 & 14:14:00 & 14:15:52 & 1253377224 & 24/09/19 & 16:20:06 & 16:22:06 \\
1066572976 & 23/10/13 & 14:16:00 & 14:17:52 & 1253377344 & 24/09/19 & 16:22:06 & 16:24:06 \\
1066573104 & 23/10/13 & 14:18:08 & 14:20:00 & 1253377464 & 24/09/19 & 16:24:06 & 16:26:06 \\
1066575056 & 23/10/13 & 14:50:40 & 14:52:32 & 1253377584 & 24/09/19 & 16:26:06 & 16:28:06 \\
1066575176 & 23/10/13 & 14:52:40 & 14:54:32 & 1253377704 & 24/09/19 & 16:28:06 & 16:30:06 \\
1066575296 & 23/10/13 & 14:54:40 & 14:56:32 & 1253377824 & 24/09/19 & 16:30:06 & 16:32:06 \\
1066575416 & 23/10/13 & 14:56:40 & 14:58:32 & 1253377944 & 24/09/19 & 16:32:06 & 16:34:06 \\
1066575544 & 23/10/13 & 14:58:48 & 15:00:40 & 1253378184 & 24/09/19 & 16:36:06 & 16:38:06 \\
1066575664 & 23/10/13 & 15:00:48 & 15:02:40 & 1253378304 & 24/09/19 & 16:38:06 & 16:40:06 \\
1066575784 & 23/10/13 & 15:02:48 & 15:04:40 & 1253378424 & 24/09/19 & 16:40:06 & 16:42:06 \\
1066575904 & 23/10/13 & 15:04:48 & 15:06:40 & 1253378544 & 24/09/19 & 16:42:06 & 16:44:06 \\
1066576152 & 23/10/13 & 15:08:56 & 15:10:48 & 1253378784 & 24/09/19 & 16:46:06 & 16:48:06 \\
1066576272 & 23/10/13 & 15:10:56 & 15:12:48 & 1253631944 & 27/09/19 & 15:05:26 & 15:07:26 \\
1066576392 & 23/10/13 & 15:12:56 & 15:14:48 & 1253632064 & 27/09/19 & 15:07:26 & 15:09:26 \\
1066576520 & 23/10/13 & 15:15:04 & 15:16:56 & 1253632184 & 27/09/19 & 15:09:26 & 15:11:26 \\
1066576640 & 23/10/13 & 15:17:04 & 15:18:56 & 1253632304 & 27/09/19 & 15:11:26 & 15:13:26 \\
1066576760 & 23/10/13 & 15:19:04 & 15:20:56 & 1253632424 & 27/09/19 & 15:13:26 & 15:15:26 \\
1066576880 & 23/10/13 & 15:21:04 & 15:22:56 & 1253632544 & 27/09/19 & 15:15:26 & 15:17:26 \\
1087250776 & 19/06/14 & 22:06:00 & 22:07:52 & 1253632664 & 27/09/19 & 15:17:26 & 15:19:26 \\
1087250896 & 19/06/14 & 22:08:00 & 22:09:52 & 1253632784 & 27/09/19 & 15:19:26 & 15:21:26 \\
1087251016 & 19/06/14 & 22:10:00 & 22:11:52 & 1253632904 & 27/09/19 & 15:21:26 & 15:23:26 \\
1087251144 & 19/06/14 & 22:12:08 & 22:14:00 & 1253633024 & 27/09/19 & 15:23:26 & 15:25:26 \\
1087251264 & 19/06/14 & 22:14:08 & 22:16:00 & 1253633144 & 27/09/19 & 15:25:26 & 15:27:26 \\
1087251384 & 19/06/14 & 22:16:08 & 22:18:00 & 1253633264 & 27/09/19 & 15:27:26 & 15:29:26 \\
1087251504 & 19/06/14 & 22:18:08 & 22:20:00 & 1253633384 & 27/09/19 & 15:29:26 & 15:31:26 \\
1087251632 & 19/06/14 & 22:20:16 & 22:22:08 & 1253633504 & 27/09/19 & 15:31:26 & 15:33:26 \\
1087251752 & 19/06/14 & 22:22:16 & 22:24:08 & 1253633624 & 27/09/19 & 15:33:26 & 15:35:26 \\
1087251872 & 19/06/14 & 22:24:16 & 22:26:08 & 1253633864 & 27/09/19 & 15:37:26 & 15:39:26 \\
1087251992 & 19/06/14 & 22:26:16 & 22:28:08 & 1253633984 & 27/09/19 & 15:39:26 & 15:41:26 \\
1087252120 & 19/06/14 & 22:28:24 & 22:30:16 & 1253634104 & 27/09/19 & 15:41:26 & 15:43:26 \\
1087423104 & 21/06/14 & 21:58:08 & 22:00:00 & 1253634224 & 27/09/19 & 15:43:26 & 15:45:26 \\
1087423224 & 21/06/14 & 22:00:08 & 22:02:00 & 1253634344 & 27/09/19 & 15:45:26 & 15:47:26 \\
1087423352 & 21/06/14 & 22:02:16 & 22:04:08 & 1253634464 & 27/09/19 & 15:47:26 & 15:49:26 \\
1087423472 & 21/06/14 & 22:04:16 & 22:06:08 & 1253634584 & 27/09/19 & 15:49:26 & 15:51:26 \\
1087423592 & 21/06/14 & 22:06:16 & 22:08:08 & 1253634704 & 27/09/19 & 15:51:26 & 15:53:26 \\
1087423712 & 21/06/14 & 22:08:16 & 22:10:08 & 1253634824 & 27/09/19 & 15:53:26 & 15:55:26 \\
1087423840 & 21/06/14 & 22:10:24 & 22:12:16 & 1253634944 & 27/09/19 & 15:55:26 & 15:57:26 \\
1087423960 & 21/06/14 & 22:12:24 & 22:14:16 & 1253635064 & 27/09/19 & 15:57:26 & 15:59:26 \\
1087424080 & 21/06/14 & 22:14:24 & 22:16:16 & 1253635184 & 27/09/19 & 15:59:26 & 16:01:26 \\
1087424200 & 21/06/14 & 22:16:24 & 22:18:16 & 1253635304 & 27/09/19 & 16:01:26 & 16:03:26 \\
1087424328 & 21/06/14 & 22:18:32 & 22:20:24 & 1253635424 & 27/09/19 & 16:03:26 & 16:05:26 \\
1087424448 & 21/06/14 & 22:20:32 & 22:22:24 & 1253635664 & 27/09/19 & 16:07:26 & 16:09:26 \\
1087424568 & 21/06/14 & 22:22:32 & 22:24:24 & 1253635784 & 27/09/19 & 16:09:26 & 16:11:26 \\
1087424688 & 21/06/14 & 22:24:32 & 22:26:24 & 1253635904 & 27/09/19 & 16:11:26 & 16:13:26 \\
1087424816 & 21/06/14 & 22:26:40 & 22:28:32 & 1253636024 & 27/09/19 & 16:13:26 & 16:15:26 \\
1087595432 & 23/06/14 & 21:50:16 & 21:52:08 & 1253636144 & 27/09/19 & 16:15:26 & 16:17:26 \\
1087595552 & 23/06/14 & 21:52:16 & 21:54:08 & 1253636264 & 27/09/19 & 16:17:26 & 16:19:26 \\
1087595672 & 23/06/14 & 21:54:16 & 21:56:08 & 1253636384 & 27/09/19 & 16:19:26 & 16:21:26 \\
1087595800 & 23/06/14 & 21:56:24 & 21:58:16 & 1253636504 & 27/09/19 & 16:21:26 & 16:23:26 \\
1087595920 & 23/06/14 & 21:58:24 & 22:00:16 & 1253636624 & 27/09/19 & 16:23:26 & 16:25:26 \\
1087596040 & 23/06/14 & 22:00:24 & 22:02:16 & 1253636744 & 27/09/19 & 16:25:26 & 16:27:26 \\
1087596168 & 23/06/14 & 22:02:32 & 22:04:24 & 1253636864 & 27/09/19 & 16:27:26 & 16:29:26 \\
1087597016 & 23/06/14 & 22:16:40 & 22:18:32 & 1253636984 & 27/09/19 & 16:29:26 & 16:31:26 \\
1087597144 & 23/06/14 & 22:18:48 & 22:20:40 & 1253637104 & 27/09/19 & 16:31:26 & 16:33:26 \\
1087767760 & 25/06/14 & 21:42:24 & 21:44:16 & 1253637224 & 27/09/19 & 16:33:26 & 16:35:26 \\
1087767880 & 25/06/14 & 21:44:24 & 21:46:16 & 1253804320 & 29/09/19 & 14:58:22 & 15:00:22 \\
1087768000 & 25/06/14 & 21:46:24 & 21:48:16 & 1253804440 & 29/09/19 & 15:00:22 & 15:02:22 \\
1087768128 & 25/06/14 & 21:48:32 & 21:50:24 & 1253804560 & 29/09/19 & 15:02:22 & 15:04:22 \\
1087768248 & 25/06/14 & 21:50:32 & 21:52:24 & 1253804680 & 29/09/19 & 15:04:22 & 15:06:22 \\
1087768368 & 25/06/14 & 21:52:32 & 21:54:24 & 1253804800 & 29/09/19 & 15:06:22 & 15:08:22 \\
1087768488 & 25/06/14 & 21:54:32 & 21:56:24 & 1253804920 & 29/09/19 & 15:08:22 & 15:10:22 \\
1087940088 & 27/06/14 & 21:34:32 & 21:36:24 & 1253805040 & 29/09/19 & 15:10:22 & 15:12:22 \\
1087940208 & 27/06/14 & 21:36:32 & 21:38:24 & 1253805160 & 29/09/19 & 15:12:22 & 15:14:22 \\
1087940328 & 27/06/14 & 21:38:32 & 21:40:24 & 1253805280 & 29/09/19 & 15:14:22 & 15:16:22 \\
1087940456 & 27/06/14 & 21:40:40 & 21:42:32 & 1253805400 & 29/09/19 & 15:16:22 & 15:18:22 \\
1087940576 & 27/06/14 & 21:42:40 & 21:44:32 & 1253805520 & 29/09/19 & 15:18:22 & 15:20:22 \\
1087940696 & 27/06/14 & 21:44:40 & 21:46:32 & 1253805640 & 29/09/19 & 15:20:22 & 15:22:22 \\
1087940816 & 27/06/14 & 21:46:40 & 21:48:32 & 1253805760 & 29/09/19 & 15:22:22 & 15:24:22 \\
1087940944 & 27/06/14 & 21:48:48 & 21:50:40 & 1253805880 & 29/09/19 & 15:24:22 & 15:26:22 \\
1087941064 & 27/06/14 & 21:50:48 & 21:52:40 & 1253806000 & 29/09/19 & 15:26:22 & 15:28:22 \\
1087941184 & 27/06/14 & 21:52:48 & 21:54:40 & 1253806120 & 29/09/19 & 15:28:22 & 15:30:22 \\
1087941304 & 27/06/14 & 21:54:48 & 21:56:40 & 1253806240 & 29/09/19 & 15:30:22 & 15:32:22 \\
1087941432 & 27/06/14 & 21:56:56 & 21:58:48 & 1253806360 & 29/09/19 & 15:32:22 & 15:34:22 \\
1087941552 & 27/06/14 & 21:58:56 & 22:00:48 & 1253806480 & 29/09/19 & 15:34:22 & 15:36:22 \\
1087941672 & 27/06/14 & 22:00:56 & 22:02:48 & 1253806600 & 29/09/19 & 15:36:22 & 15:38:22 \\
1087941792 & 27/06/14 & 22:02:56 & 22:04:48 & 1253806720 & 29/09/19 & 15:38:22 & 15:40:22 \\
1088370912 & 2/07/14 & 21:14:56 & 21:16:48 & 1253806840 & 29/09/19 & 15:40:22 & 15:42:22 \\
1088371032 & 2/07/14 & 21:16:56 & 21:18:48 & 1253806960 & 29/09/19 & 15:42:22 & 15:44:22 \\
1088371152 & 2/07/14 & 21:18:56 & 21:20:48 & 1253807080 & 29/09/19 & 15:44:22 & 15:46:22 \\
1088371280 & 2/07/14 & 21:21:04 & 21:22:56 & 1253807200 & 29/09/19 & 15:46:22 & 15:48:22 \\
1088371400 & 2/07/14 & 21:23:04 & 21:24:56 & 1253807320 & 29/09/19 & 15:48:22 & 15:50:22 \\
1088371520 & 2/07/14 & 21:25:04 & 21:26:56 & 1253807440 & 29/09/19 & 15:50:22 & 15:52:22 \\
1088371640 & 2/07/14 & 21:27:04 & 21:28:56 & 1253807560 & 29/09/19 & 15:52:22 & 15:54:22 \\
1088371768 & 2/07/14 & 21:29:12 & 21:31:04 & 1253807680 & 29/09/19 & 15:54:22 & 15:56:22 \\
1088371888 & 2/07/14 & 21:31:12 & 21:33:04 & 1254062760 & 2/10/19 & 14:45:42 & 14:47:42 \\
1088372008 & 2/07/14 & 21:33:12 & 21:35:04 & 1254062880 & 2/10/19 & 14:47:42 & 14:49:42 \\
1088372128 & 2/07/14 & 21:35:12 & 21:37:04 & 1254063000 & 2/10/19 & 14:49:42 & 14:51:42 \\
1088372256 & 2/07/14 & 21:37:20 & 21:39:12 & 1254063120 & 2/10/19 & 14:51:42 & 14:53:42 \\
1088372376 & 2/07/14 & 21:39:20 & 21:41:12 & 1254063240 & 2/10/19 & 14:53:42 & 14:55:42 \\
1088372496 & 2/07/14 & 21:41:20 & 21:43:12 & 1254063360 & 2/10/19 & 14:55:42 & 14:57:42 \\
1088372616 & 2/07/14 & 21:43:20 & 21:45:12 & 1254063480 & 2/10/19 & 14:57:42 & 14:59:42 \\
1088374568 & 2/07/14 & 22:15:52 & 22:17:44 & 1254063600 & 2/10/19 & 14:59:42 & 15:01:42 \\
1088374696 & 2/07/14 & 22:18:00 & 22:19:52 & 1254063720 & 2/10/19 & 15:01:42 & 15:03:42 \\
1088374816 & 2/07/14 & 22:20:00 & 22:21:52 & 1254063840 & 2/10/19 & 15:03:42 & 15:05:42 \\
1088374936 & 2/07/14 & 22:22:00 & 22:23:52 & 1254063960 & 2/10/19 & 15:05:42 & 15:07:42 \\
1088375056 & 2/07/14 & 22:24:00 & 22:25:52 & 1254064080 & 2/10/19 & 15:07:42 & 15:09:42 \\
1088375184 & 2/07/14 & 22:26:08 & 22:28:00 & 1254064200 & 2/10/19 & 15:09:42 & 15:11:42 \\
1088375304 & 2/07/14 & 22:28:08 & 22:30:00 & 1254064320 & 2/10/19 & 15:11:42 & 15:13:42 \\
1088375424 & 2/07/14 & 22:30:08 & 22:32:00 & 1254064440 & 2/10/19 & 15:13:42 & 15:15:42 \\
1088375544 & 2/07/14 & 22:32:08 & 22:34:00 & 1254064680 & 2/10/19 & 15:17:42 & 15:19:42 \\
1088375672 & 2/07/14 & 22:34:16 & 22:36:08 & 1254064800 & 2/10/19 & 15:19:42 & 15:21:42 \\
1088375792 & 2/07/14 & 22:36:16 & 22:38:08 & 1254064920 & 2/10/19 & 15:21:42 & 15:23:42 \\
1088546896 & 4/07/14 & 22:08:00 & 22:09:52 & 1254065040 & 2/10/19 & 15:23:42 & 15:25:42 \\
1088547024 & 4/07/14 & 22:10:08 & 22:12:00 & 1254065160 & 2/10/19 & 15:25:42 & 15:27:42 \\
1088547144 & 4/07/14 & 22:12:08 & 22:14:00 & 1254065280 & 2/10/19 & 15:27:42 & 15:29:42 \\
1088547264 & 4/07/14 & 22:14:08 & 22:16:00 & 1254065400 & 2/10/19 & 15:29:42 & 15:31:42 \\
1088547384 & 4/07/14 & 22:16:08 & 22:18:00 & 1254065520 & 2/10/19 & 15:31:42 & 15:33:42 \\
1088547512 & 4/07/14 & 22:18:16 & 22:20:08 & 1254065640 & 2/10/19 & 15:33:42 & 15:35:42 \\
1088547632 & 4/07/14 & 22:20:16 & 22:22:08 & 1254065760 & 2/10/19 & 15:35:42 & 15:37:42 \\
1088547752 & 4/07/14 & 22:22:16 & 22:24:08 & 1254065880 & 2/10/19 & 15:37:42 & 15:39:42 \\
1088547872 & 4/07/14 & 22:24:16 & 22:26:08 & 1254066000 & 2/10/19 & 15:39:42 & 15:41:42 \\
1088548000 & 4/07/14 & 22:26:24 & 22:28:16 & 1254066120 & 2/10/19 & 15:41:42 & 15:43:42 \\
1088548120 & 4/07/14 & 22:28:24 & 22:30:16 & 1254066240 & 2/10/19 & 15:43:42 & 15:45:42 \\
1088548240 & 4/07/14 & 22:30:24 & 22:32:16 & 1254066480 & 2/10/19 & 15:47:42 & 15:49:42 \\
1088548360 & 4/07/14 & 22:32:24 & 22:34:16 & 1254066600 & 2/10/19 & 15:49:42 & 15:51:42 \\
1088548488 & 4/07/14 & 22:34:32 & 22:36:24 & 1254066720 & 2/10/19 & 15:51:42 & 15:53:42 \\
1088548608 & 4/07/14 & 22:36:32 & 22:38:24 & 1254066840 & 2/10/19 & 15:53:42 & 15:55:42 \\
1088629400 & 5/07/14 & 21:03:04 & 21:04:56 & 1254066960 & 2/10/19 & 15:55:42 & 15:57:42 \\
1088629528 & 5/07/14 & 21:05:12 & 21:07:04 & 1254067080 & 2/10/19 & 15:57:42 & 15:59:42 \\
1088629648 & 5/07/14 & 21:07:12 & 21:09:04 & 1254067200 & 2/10/19 & 15:59:42 & 16:01:42 \\
1088629768 & 5/07/14 & 21:09:12 & 21:11:04 & 1254067320 & 2/10/19 & 16:01:42 & 16:03:42 \\
1088629888 & 5/07/14 & 21:11:12 & 21:13:04 & 1254067560 & 2/10/19 & 16:05:42 & 16:07:42 \\
1088630016 & 5/07/14 & 21:13:20 & 21:15:12 & 1254067680 & 2/10/19 & 16:07:42 & 16:09:42 \\
1088630136 & 5/07/14 & 21:15:20 & 21:17:12 & 1254067800 & 2/10/19 & 16:09:42 & 16:11:42 \\
1088630256 & 5/07/14 & 21:17:20 & 21:19:12 & 1254067920 & 2/10/19 & 16:11:42 & 16:13:42 \\
1088630376 & 5/07/14 & 21:19:20 & 21:21:12 & 1254068040 & 2/10/19 & 16:13:42 & 16:15:42 \\
1088630504 & 5/07/14 & 21:21:28 & 21:23:20 & 1254235136 & 4/10/19 & 14:38:38 & 14:40:38 \\
1088630624 & 5/07/14 & 21:23:28 & 21:25:20 & 1254235256 & 4/10/19 & 14:40:38 & 14:42:38 \\
1088630744 & 5/07/14 & 21:25:28 & 21:27:20 & 1254235376 & 4/10/19 & 14:42:38 & 14:44:38 \\
1088630864 & 5/07/14 & 21:27:28 & 21:29:20 & 1254235496 & 4/10/19 & 14:44:38 & 14:46:38 \\
1088630992 & 5/07/14 & 21:29:36 & 21:31:28 & 1254235616 & 4/10/19 & 14:46:38 & 14:48:38 \\
1088631112 & 5/07/14 & 21:31:36 & 21:33:28 & 1254235736 & 4/10/19 & 14:48:38 & 14:50:38 \\
1088633064 & 5/07/14 & 22:04:08 & 22:06:00 & 1254235856 & 4/10/19 & 14:50:38 & 14:52:38 \\
1088633184 & 5/07/14 & 22:06:08 & 22:08:00 & 1254235976 & 4/10/19 & 14:52:38 & 14:54:38 \\
1088633304 & 5/07/14 & 22:08:08 & 22:10:00 & 1254236096 & 4/10/19 & 14:54:38 & 14:56:38 \\
1088633432 & 5/07/14 & 22:10:16 & 22:12:08 & 1254236216 & 4/10/19 & 14:56:38 & 14:58:38 \\
1088633552 & 5/07/14 & 22:12:16 & 22:14:08 & 1254236336 & 4/10/19 & 14:58:38 & 15:00:38 \\
1088633672 & 5/07/14 & 22:14:16 & 22:16:08 & 1254236456 & 4/10/19 & 15:00:38 & 15:02:38 \\
1088633792 & 5/07/14 & 22:16:16 & 22:18:08 & 1254236576 & 4/10/19 & 15:02:38 & 15:04:38 \\
1088633920 & 5/07/14 & 22:18:24 & 22:20:16 & 1254236696 & 4/10/19 & 15:04:38 & 15:06:38 \\
1088634040 & 5/07/14 & 22:20:24 & 22:22:16 & 1254236816 & 4/10/19 & 15:06:38 & 15:08:38 \\
1088634160 & 5/07/14 & 22:22:24 & 22:24:16 & 1254236936 & 4/10/19 & 15:08:38 & 15:10:38 \\
1088634280 & 5/07/14 & 22:24:24 & 22:26:16 & 1254237056 & 4/10/19 & 15:10:38 & 15:12:38 \\
1088634408 & 5/07/14 & 22:26:32 & 22:28:24 & 1254237176 & 4/10/19 & 15:12:38 & 15:14:38 \\
1088634528 & 5/07/14 & 22:28:32 & 22:30:24 & 1254237296 & 4/10/19 & 15:14:38 & 15:16:38 \\
1088634648 & 5/07/14 & 22:30:32 & 22:32:24 & 1254237416 & 4/10/19 & 15:16:38 & 15:18:38 \\
1088634776 & 5/07/14 & 22:32:40 & 22:34:32 & 1254237536 & 4/10/19 & 15:18:38 & 15:20:38 \\
1088634896 & 5/07/14 & 22:34:40 & 22:36:32 & 1254237656 & 4/10/19 & 15:20:38 & 15:22:38 \\
1088715568 & 6/07/14 & 20:59:12 & 21:01:04 & 1254237776 & 4/10/19 & 15:22:38 & 15:24:38 \\
1088715688 & 6/07/14 & 21:01:12 & 21:03:04 & 1254237896 & 4/10/19 & 15:24:38 & 15:26:38 \\
1088715808 & 6/07/14 & 21:03:12 & 21:05:04 & 1254238016 & 4/10/19 & 15:26:38 & 15:28:38 \\
1088715936 & 6/07/14 & 21:05:20 & 21:07:12 & 1254238136 & 4/10/19 & 15:28:38 & 15:30:38 \\
1088716056 & 6/07/14 & 21:07:20 & 21:09:12 & 1254238256 & 4/10/19 & 15:30:38 & 15:32:38 \\
1088716176 & 6/07/14 & 21:09:20 & 21:11:12 & 1254238376 & 4/10/19 & 15:32:38 & 15:34:38 \\
1088716296 & 6/07/14 & 21:11:20 & 21:13:12 & 1254238496 & 4/10/19 & 15:34:38 & 15:36:38 \\
1088716424 & 6/07/14 & 21:13:28 & 21:15:20 & 1254238616 & 4/10/19 & 15:36:38 & 15:38:38 \\
1088716544 & 6/07/14 & 21:15:28 & 21:17:20 & 1254238736 & 4/10/19 & 15:38:38 & 15:40:38 \\
1088716664 & 6/07/14 & 21:17:28 & 21:19:20 & 1254238856 & 4/10/19 & 15:40:38 & 15:42:38 \\
1088716784 & 6/07/14 & 21:19:28 & 21:21:20 & 1254238976 & 4/10/19 & 15:42:38 & 15:44:38 \\
1088716912 & 6/07/14 & 21:21:36 & 21:23:28 & 1254239096 & 4/10/19 & 15:44:38 & 15:46:38 \\
1088717032 & 6/07/14 & 21:23:36 & 21:25:28 & 1254239216 & 4/10/19 & 15:46:38 & 15:48:38 \\
1088717152 & 6/07/14 & 21:25:36 & 21:27:28 & 1254239336 & 4/10/19 & 15:48:38 & 15:50:38 \\
1088717272 & 6/07/14 & 21:27:36 & 21:29:28 & 1254239456 & 4/10/19 & 15:50:38 & 15:52:38 \\
1088719224 & 6/07/14 & 22:00:08 & 22:02:00 & 1254239576 & 4/10/19 & 15:52:38 & 15:54:38 \\
1088719352 & 6/07/14 & 22:02:16 & 22:04:08 & 1254239696 & 4/10/19 & 15:54:38 & 15:56:38 \\
1088719472 & 6/07/14 & 22:04:16 & 22:06:08 & 1254239816 & 4/10/19 & 15:56:38 & 15:58:38 \\
1088719592 & 6/07/14 & 22:06:16 & 22:08:08 & 1254239936 & 4/10/19 & 15:58:38 & 16:00:38 \\
1088719712 & 6/07/14 & 22:08:16 & 22:10:08 & 1254240056 & 4/10/19 & 16:00:38 & 16:02:38 \\
1088719840 & 6/07/14 & 22:10:24 & 22:12:16 & 1254240176 & 4/10/19 & 16:02:38 & 16:04:38 \\
1088719960 & 6/07/14 & 22:12:24 & 22:14:16 & 1254240416 & 4/10/19 & 16:06:38 & 16:08:38 \\
1088720080 & 6/07/14 & 22:14:24 & 22:16:16 & 1254493464 & 7/10/19 & 14:24:06 & 14:26:06 \\
1088720200 & 6/07/14 & 22:16:24 & 22:18:16 & 1254493704 & 7/10/19 & 14:28:06 & 14:30:06 \\
1088720328 & 6/07/14 & 22:18:32 & 22:20:24 & 1254493824 & 7/10/19 & 14:30:06 & 14:32:06 \\
1088720448 & 6/07/14 & 22:20:32 & 22:22:24 & 1254493944 & 7/10/19 & 14:32:06 & 14:34:06 \\
1088720568 & 6/07/14 & 22:22:32 & 22:24:24 & 1254494064 & 7/10/19 & 14:34:06 & 14:36:06 \\
1088720688 & 6/07/14 & 22:24:32 & 22:26:24 & 1254494184 & 7/10/19 & 14:36:06 & 14:38:06 \\
1088720816 & 6/07/14 & 22:26:40 & 22:28:32 & 1254494304 & 7/10/19 & 14:38:06 & 14:40:06 \\
1088720936 & 6/07/14 & 22:28:40 & 22:30:32 & 1254494424 & 7/10/19 & 14:40:06 & 14:42:06 \\
1088721056 & 6/07/14 & 22:30:40 & 22:32:32 & 1254494544 & 7/10/19 & 14:42:06 & 14:44:06 \\
1088801736 & 7/07/14 & 20:55:20 & 20:57:12 & 1254494664 & 7/10/19 & 14:44:06 & 14:46:06 \\
1088801856 & 7/07/14 & 20:57:20 & 20:59:12 & 1254494784 & 7/10/19 & 14:46:06 & 14:48:06 \\
1088801976 & 7/07/14 & 20:59:20 & 21:01:12 & 1254494904 & 7/10/19 & 14:48:06 & 14:50:06 \\
1088802096 & 7/07/14 & 21:01:20 & 21:03:12 & 1254495024 & 7/10/19 & 14:50:06 & 14:52:06 \\
1088802224 & 7/07/14 & 21:03:28 & 21:05:20 & 1254495144 & 7/10/19 & 14:52:06 & 14:54:06 \\
1088802344 & 7/07/14 & 21:05:28 & 21:07:20 & 1254495264 & 7/10/19 & 14:54:06 & 14:56:06 \\
1088802464 & 7/07/14 & 21:07:28 & 21:09:20 & 1254495504 & 7/10/19 & 14:58:06 & 15:00:06 \\
1088802584 & 7/07/14 & 21:09:28 & 21:11:20 & 1254495624 & 7/10/19 & 15:00:06 & 15:02:06 \\
1088802704 & 7/07/14 & 21:11:28 & 21:13:20 & 1254495744 & 7/10/19 & 15:02:06 & 15:04:06 \\
1088802832 & 7/07/14 & 21:13:36 & 21:15:28 & 1254495984 & 7/10/19 & 15:06:06 & 15:08:06 \\
1088802952 & 7/07/14 & 21:15:36 & 21:17:28 & 1254496104 & 7/10/19 & 15:08:06 & 15:10:06 \\
1088803072 & 7/07/14 & 21:17:36 & 21:19:28 & 1254496224 & 7/10/19 & 15:10:06 & 15:12:06 \\
1088803192 & 7/07/14 & 21:19:36 & 21:21:28 & 1254496344 & 7/10/19 & 15:12:06 & 15:14:06 \\
1088803320 & 7/07/14 & 21:21:44 & 21:23:36 & 1254496464 & 7/10/19 & 15:14:06 & 15:16:06 \\
1088803440 & 7/07/14 & 21:23:44 & 21:25:36 & 1254496584 & 7/10/19 & 15:16:06 & 15:18:06 \\
1088805392 & 7/07/14 & 21:56:16 & 21:58:08 & 1254496704 & 7/10/19 & 15:18:06 & 15:20:06 \\
1088805512 & 7/07/14 & 21:58:16 & 22:00:08 & 1254496824 & 7/10/19 & 15:20:06 & 15:22:06 \\
1088805632 & 7/07/14 & 22:00:16 & 22:02:08 & 1254496944 & 7/10/19 & 15:22:06 & 15:24:06 \\
1088805760 & 7/07/14 & 22:02:24 & 22:04:16 & 1254497064 & 7/10/19 & 15:24:06 & 15:26:06 \\
1088805880 & 7/07/14 & 22:04:24 & 22:06:16 & 1254497304 & 7/10/19 & 15:28:06 & 15:30:06 \\
1088806000 & 7/07/14 & 22:06:24 & 22:08:16 & 1254497424 & 7/10/19 & 15:30:06 & 15:32:06 \\
1088806120 & 7/07/14 & 22:08:24 & 22:10:16 & 1254497544 & 7/10/19 & 15:32:06 & 15:34:06 \\
1088806248 & 7/07/14 & 22:10:32 & 22:12:24 & 1254497664 & 7/10/19 & 15:34:06 & 15:36:06 \\
1088806368 & 7/07/14 & 22:12:32 & 22:14:24 & 1254497784 & 7/10/19 & 15:36:06 & 15:38:06 \\
1088806488 & 7/07/14 & 22:14:32 & 22:16:24 & 1254497904 & 7/10/19 & 15:38:06 & 15:40:06 \\
1088806608 & 7/07/14 & 22:16:32 & 22:18:24 & 1254498024 & 7/10/19 & 15:40:06 & 15:42:06 \\
1088806736 & 7/07/14 & 22:18:40 & 22:20:32 & 1254498144 & 7/10/19 & 15:42:06 & 15:44:06 \\
1088806856 & 7/07/14 & 22:20:40 & 22:22:32 & 1254498264 & 7/10/19 & 15:44:06 & 15:46:06 \\
1088806976 & 7/07/14 & 22:22:40 & 22:24:32 & 1254498384 & 7/10/19 & 15:46:06 & 15:48:06 \\
1088807096 & 7/07/14 & 22:24:40 & 22:26:32 & 1254498504 & 7/10/19 & 15:48:06 & 15:50:06 \\
1088807224 & 7/07/14 & 22:26:48 & 22:28:40 & 1254498624 & 7/10/19 & 15:50:06 & 15:52:06 \\
1090008640 & 21/07/14 & 20:10:24 & 20:12:16 & 1254498744 & 7/10/19 & 15:52:06 & 15:54:06 \\
1090012424 & 21/07/14 & 21:13:28 & 21:15:20 & 1254498864 & 7/10/19 & 15:54:06 & 15:56:06 \\
1090094800 & 22/07/14 & 20:06:24 & 20:08:16 & 1254665840 & 9/10/19 & 14:17:02 & 14:19:02 \\
1090611176 & 28/07/14 & 19:32:40 & 19:34:32 & 1254665960 & 9/10/19 & 14:19:02 & 14:21:02 \\
1090611296 & 28/07/14 & 19:34:40 & 19:36:32 & 1254666080 & 9/10/19 & 14:21:02 & 14:23:02 \\
1090611424 & 28/07/14 & 19:36:48 & 19:38:40 & 1254666200 & 9/10/19 & 14:23:02 & 14:25:02 \\
1090611544 & 28/07/14 & 19:38:48 & 19:40:40 & 1254666320 & 9/10/19 & 14:25:02 & 14:27:02 \\
1090611664 & 28/07/14 & 19:40:48 & 19:42:40 & 1254666440 & 9/10/19 & 14:27:02 & 14:29:02 \\
1090611784 & 28/07/14 & 19:42:48 & 19:44:40 & 1254666560 & 9/10/19 & 14:29:02 & 14:31:02 \\
1090611912 & 28/07/14 & 19:44:56 & 19:46:48 & 1254666680 & 9/10/19 & 14:31:02 & 14:33:02 \\
1090612032 & 28/07/14 & 19:46:56 & 19:48:48 & 1254666800 & 9/10/19 & 14:33:02 & 14:35:02 \\
1090612152 & 28/07/14 & 19:48:56 & 19:50:48 & 1254666920 & 9/10/19 & 14:35:02 & 14:37:02 \\
1090612272 & 28/07/14 & 19:50:56 & 19:52:48 & 1254667040 & 9/10/19 & 14:37:02 & 14:39:02 \\
1090612400 & 28/07/14 & 19:53:04 & 19:54:56 & 1254667160 & 9/10/19 & 14:39:02 & 14:41:02 \\
1090612520 & 28/07/14 & 19:55:04 & 19:56:56 & 1254667280 & 9/10/19 & 14:41:02 & 14:43:02 \\
1090612640 & 28/07/14 & 19:57:04 & 19:58:56 & 1254667400 & 9/10/19 & 14:43:02 & 14:45:02 \\
1090612760 & 28/07/14 & 19:59:04 & 20:00:56 & 1254667520 & 9/10/19 & 14:45:02 & 14:47:02 \\
1090612888 & 28/07/14 & 20:01:12 & 20:03:04 & 1254667640 & 9/10/19 & 14:47:02 & 14:49:02 \\
1090614840 & 28/07/14 & 20:33:44 & 20:35:36 & 1254667760 & 9/10/19 & 14:49:02 & 14:51:02 \\
1090614960 & 28/07/14 & 20:35:44 & 20:37:36 & 1254668600 & 9/10/19 & 15:03:02 & 15:05:02 \\
1090615080 & 28/07/14 & 20:37:44 & 20:39:36 & 1254668720 & 9/10/19 & 15:05:02 & 15:07:02 \\
1090615200 & 28/07/14 & 20:39:44 & 20:41:36 & 1254668840 & 9/10/19 & 15:07:02 & 15:09:02 \\
1090615328 & 28/07/14 & 20:41:52 & 20:43:44 & 1254668960 & 9/10/19 & 15:09:02 & 15:11:02 \\
1090615448 & 28/07/14 & 20:43:52 & 20:45:44 & 1254669080 & 9/10/19 & 15:11:02 & 15:13:02 \\
1090615568 & 28/07/14 & 20:45:52 & 20:47:44 & 1254669200 & 9/10/19 & 15:13:02 & 15:15:02 \\
1090615696 & 28/07/14 & 20:48:00 & 20:49:52 & 1254669320 & 9/10/19 & 15:15:02 & 15:17:02 \\
1090615816 & 28/07/14 & 20:50:00 & 20:51:52 & 1254669560 & 9/10/19 & 15:19:02 & 15:21:02 \\
1090615936 & 28/07/14 & 20:52:00 & 20:53:52 & 1254669680 & 9/10/19 & 15:21:02 & 15:21:50 \\
1090616056 & 28/07/14 & 20:54:00 & 20:55:52 & 1254670400 & 9/10/19 & 15:33:02 & 15:35:02 \\
1090616176 & 28/07/14 & 20:56:00 & 20:57:52 & 1254670520 & 9/10/19 & 15:35:02 & 15:37:02 \\
1090616304 & 28/07/14 & 20:58:08 & 21:00:00 & 1254670640 & 9/10/19 & 15:37:02 & 15:39:02 \\
1090616424 & 28/07/14 & 21:00:08 & 21:02:00 & 1254670760 & 9/10/19 & 15:39:02 & 15:41:02 \\
1090616544 & 28/07/14 & 21:02:08 & 21:04:00 & 1254670880 & 9/10/19 & 15:41:02 & 15:43:02 \\
1090616664 & 28/07/14 & 21:04:08 & 21:06:00 & 1254671000 & 9/10/19 & 15:43:02 & 15:45:02 \\
1090697344 & 29/07/14 & 19:28:48 & 19:30:40 & 1254671120 & 9/10/19 & 15:45:02 & 15:47:02 \\
1090697464 & 29/07/14 & 19:30:48 & 19:32:40 & 1254671240 & 9/10/19 & 15:47:02 & 15:49:02 \\
1090697584 & 29/07/14 & 19:32:48 & 19:34:40 & 1254924296 & 12/10/19 & 14:04:38 & 14:06:38 \\
1090697712 & 29/07/14 & 19:34:56 & 19:36:48 & 1254924416 & 12/10/19 & 14:06:38 & 14:08:38 \\
1090697832 & 29/07/14 & 19:36:56 & 19:38:48 & 1254924536 & 12/10/19 & 14:08:38 & 14:10:38 \\
1090697952 & 29/07/14 & 19:38:56 & 19:40:48 & 1254924656 & 12/10/19 & 14:10:38 & 14:12:38 \\
1090698072 & 29/07/14 & 19:40:56 & 19:42:48 & 1254924776 & 12/10/19 & 14:12:38 & 14:14:38 \\
1090698192 & 29/07/14 & 19:42:56 & 19:44:48 & 1254924896 & 12/10/19 & 14:14:38 & 14:16:38 \\
1090698320 & 29/07/14 & 19:45:04 & 19:46:56 & 1254925016 & 12/10/19 & 14:16:38 & 14:18:38 \\
1090698440 & 29/07/14 & 19:47:04 & 19:48:56 & 1254925136 & 12/10/19 & 14:18:38 & 14:20:38 \\
1090698560 & 29/07/14 & 19:49:04 & 19:50:56 & 1254925256 & 12/10/19 & 14:20:38 & 14:22:38 \\
1090698688 & 29/07/14 & 19:51:12 & 19:53:04 & 1254925376 & 12/10/19 & 14:22:38 & 14:24:38 \\
1090698808 & 29/07/14 & 19:53:12 & 19:55:04 & 1254925496 & 12/10/19 & 14:24:38 & 14:26:38 \\
1090698928 & 29/07/14 & 19:55:12 & 19:57:04 & 1254925616 & 12/10/19 & 14:26:38 & 14:28:38 \\
1090699048 & 29/07/14 & 19:57:12 & 19:59:04 & 1254925736 & 12/10/19 & 14:28:38 & 14:30:38 \\
1090701000 & 29/07/14 & 20:29:44 & 20:31:36 & 1254925856 & 12/10/19 & 14:30:38 & 14:32:38 \\
1090701120 & 29/07/14 & 20:31:44 & 20:33:36 & 1254925976 & 12/10/19 & 14:32:38 & 14:34:38 \\
1090701248 & 29/07/14 & 20:33:52 & 20:35:44 & 1254926216 & 12/10/19 & 14:36:38 & 14:38:38 \\
1090701368 & 29/07/14 & 20:35:52 & 20:37:44 & 1254926336 & 12/10/19 & 14:38:38 & 14:40:38 \\
1090701488 & 29/07/14 & 20:37:52 & 20:39:44 & 1254926456 & 12/10/19 & 14:40:38 & 14:42:38 \\
1090701608 & 29/07/14 & 20:39:52 & 20:41:44 & 1254926576 & 12/10/19 & 14:42:38 & 14:44:38 \\
1090701736 & 29/07/14 & 20:42:00 & 20:43:52 & 1254926696 & 12/10/19 & 14:44:38 & 14:46:38 \\
1090701856 & 29/07/14 & 20:44:00 & 20:45:52 & 1254926816 & 12/10/19 & 14:46:38 & 14:48:38 \\
1090701976 & 29/07/14 & 20:46:00 & 20:47:52 & 1254926936 & 12/10/19 & 14:48:38 & 14:50:38 \\
1090702096 & 29/07/14 & 20:48:00 & 20:49:52 & 1254927056 & 12/10/19 & 14:50:38 & 14:52:38 \\
1090702224 & 29/07/14 & 20:50:08 & 20:52:00 & 1254927176 & 12/10/19 & 14:52:38 & 14:54:38 \\
1090702344 & 29/07/14 & 20:52:08 & 20:54:00 & 1254927296 & 12/10/19 & 14:54:38 & 14:56:38 \\
1090702464 & 29/07/14 & 20:54:08 & 20:56:00 & 1254927416 & 12/10/19 & 14:56:38 & 14:58:38 \\
1090702584 & 29/07/14 & 20:56:08 & 20:58:00 & 1254927536 & 12/10/19 & 14:58:38 & 15:00:38 \\
1090702712 & 29/07/14 & 20:58:16 & 21:00:08 & 1254927656 & 12/10/19 & 15:00:38 & 15:02:38 \\
1090702832 & 29/07/14 & 21:00:16 & 21:02:08 & 1254927776 & 12/10/19 & 15:02:38 & 15:04:38 \\
1090783504 & 30/07/14 & 19:24:48 & 19:26:40 & 1254928256 & 12/10/19 & 15:10:38 & 15:12:38 \\
1090783632 & 30/07/14 & 19:26:56 & 19:28:48 & 1254928376 & 12/10/19 & 15:12:38 & 15:14:38 \\
1090783752 & 30/07/14 & 19:28:56 & 19:30:48 & 1254928496 & 12/10/19 & 15:14:38 & 15:16:38 \\
1090783872 & 30/07/14 & 19:30:56 & 19:32:48 & 1254928616 & 12/10/19 & 15:16:38 & 15:18:38 \\
1090783992 & 30/07/14 & 19:32:56 & 19:34:48 & 1254928736 & 12/10/19 & 15:18:38 & 15:20:38 \\
1090784112 & 30/07/14 & 19:34:56 & 19:36:48 & 1254928856 & 12/10/19 & 15:20:38 & 15:22:38 \\
1090784240 & 30/07/14 & 19:37:04 & 19:38:56 & 1254928976 & 12/10/19 & 15:22:38 & 15:24:38 \\
1090784360 & 30/07/14 & 19:39:04 & 19:40:56 & 1254929096 & 12/10/19 & 15:24:38 & 15:26:38 \\
1090784480 & 30/07/14 & 19:41:04 & 19:42:56 & 1254929216 & 12/10/19 & 15:26:38 & 15:28:38 \\
1090784600 & 30/07/14 & 19:43:04 & 19:44:56 & 1254929336 & 12/10/19 & 15:28:38 & 15:30:38 \\
1090784728 & 30/07/14 & 19:45:12 & 19:47:04 & 1254929456 & 12/10/19 & 15:30:38 & 15:32:38 \\
1090784848 & 30/07/14 & 19:47:12 & 19:49:04 & 1254929576 & 12/10/19 & 15:32:38 & 15:34:38 \\
1090784968 & 30/07/14 & 19:49:12 & 19:51:04 & 1254929696 & 12/10/19 & 15:34:38 & 15:36:38 \\
1090785096 & 30/07/14 & 19:51:20 & 19:53:12 & 1255096800 & 14/10/19 & 13:59:42 & 14:01:42 \\
1090785216 & 30/07/14 & 19:53:20 & 19:55:12 & 1255096920 & 14/10/19 & 14:01:42 & 14:03:42 \\
1090787168 & 30/07/14 & 20:25:52 & 20:27:44 & 1255097040 & 14/10/19 & 14:03:42 & 14:05:42 \\
1090787288 & 30/07/14 & 20:27:52 & 20:29:44 & 1255097160 & 14/10/19 & 14:05:42 & 14:07:42 \\
1090787408 & 30/07/14 & 20:29:52 & 20:31:44 & 1255097280 & 14/10/19 & 14:07:42 & 14:09:42 \\
1090787528 & 30/07/14 & 20:31:52 & 20:33:44 & 1255097400 & 14/10/19 & 14:09:42 & 14:11:42 \\
1090787656 & 30/07/14 & 20:34:00 & 20:35:52 & 1255097520 & 14/10/19 & 14:11:42 & 14:13:42 \\
1090787776 & 30/07/14 & 20:36:00 & 20:37:52 & 1255097640 & 14/10/19 & 14:13:42 & 14:15:42 \\
1090787896 & 30/07/14 & 20:38:00 & 20:39:52 & 1255097760 & 14/10/19 & 14:15:42 & 14:17:42 \\
1090788016 & 30/07/14 & 20:40:00 & 20:41:52 & 1255097880 & 14/10/19 & 14:17:42 & 14:19:42 \\
1090788144 & 30/07/14 & 20:42:08 & 20:44:00 & 1255098000 & 14/10/19 & 14:19:42 & 14:21:42 \\
1090788264 & 30/07/14 & 20:44:08 & 20:46:00 & 1255098120 & 14/10/19 & 14:21:42 & 14:23:42 \\
1090788384 & 30/07/14 & 20:46:08 & 20:48:00 & 1255098240 & 14/10/19 & 14:23:42 & 14:25:42 \\
1090788504 & 30/07/14 & 20:48:08 & 20:50:00 & 1255098360 & 14/10/19 & 14:25:42 & 14:27:42 \\
1090788632 & 30/07/14 & 20:50:16 & 20:52:08 & 1255098480 & 14/10/19 & 14:27:42 & 14:29:42 \\
1090788752 & 30/07/14 & 20:52:16 & 20:54:08 & 1255098600 & 14/10/19 & 14:29:42 & 14:31:42 \\
1090788872 & 30/07/14 & 20:54:16 & 20:56:08 & 1255098720 & 14/10/19 & 14:31:42 & 14:33:42 \\
1090788992 & 30/07/14 & 20:56:16 & 20:58:08 & 1255098840 & 14/10/19 & 14:33:42 & 14:35:42 \\
1090869792 & 31/07/14 & 19:22:56 & 19:24:48 & 1255098960 & 14/10/19 & 14:35:42 & 14:37:42 \\
1090869912 & 31/07/14 & 19:24:56 & 19:26:48 & 1255099080 & 14/10/19 & 14:37:42 & 14:39:42 \\
1090870032 & 31/07/14 & 19:26:56 & 19:28:48 & 1255099200 & 14/10/19 & 14:39:42 & 14:41:42 \\
1090870160 & 31/07/14 & 19:29:04 & 19:30:56 & 1255099320 & 14/10/19 & 14:41:42 & 14:43:42 \\
1090870280 & 31/07/14 & 19:31:04 & 19:32:56 & 1255099440 & 14/10/19 & 14:43:42 & 14:45:42 \\
1090870400 & 31/07/14 & 19:33:04 & 19:34:56 & 1255099560 & 14/10/19 & 14:45:42 & 14:47:42 \\
1090870520 & 31/07/14 & 19:35:04 & 19:36:56 & 1255099680 & 14/10/19 & 14:47:42 & 14:49:42 \\
1090870648 & 31/07/14 & 19:37:12 & 19:39:04 & 1255099800 & 14/10/19 & 14:49:42 & 14:51:42 \\
1090870768 & 31/07/14 & 19:39:12 & 19:41:04 & 1255099920 & 14/10/19 & 14:51:42 & 14:53:42 \\
1090870888 & 31/07/14 & 19:41:12 & 19:43:04 & 1255100040 & 14/10/19 & 14:53:42 & 14:55:42 \\
1090871008 & 31/07/14 & 19:43:12 & 19:45:04 & 1255100160 & 14/10/19 & 14:55:42 & 14:57:42 \\
1090871136 & 31/07/14 & 19:45:20 & 19:47:12 & 1255100400 & 14/10/19 & 14:59:42 & 15:01:42 \\
1090871256 & 31/07/14 & 19:47:20 & 19:49:12 & 1255100520 & 14/10/19 & 15:01:42 & 15:03:42 \\
1090871376 & 31/07/14 & 19:49:20 & 19:51:12 & 1255100760 & 14/10/19 & 15:05:42 & 15:07:42 \\
1090873328 & 31/07/14 & 20:21:52 & 20:23:44 & 1255100880 & 14/10/19 & 15:07:42 & 15:09:42 \\
1090873456 & 31/07/14 & 20:24:00 & 20:25:52 & 1255101000 & 14/10/19 & 15:09:42 & 15:11:42 \\
1090873576 & 31/07/14 & 20:26:00 & 20:27:52 & 1255101120 & 14/10/19 & 15:11:42 & 15:13:42 \\
1090873696 & 31/07/14 & 20:28:00 & 20:29:52 & 1255101240 & 14/10/19 & 15:13:42 & 15:15:42 \\
1090873816 & 31/07/14 & 20:30:00 & 20:31:52 & 1255101360 & 14/10/19 & 15:15:42 & 15:17:42 \\
1090873944 & 31/07/14 & 20:32:08 & 20:34:00 & 1255101480 & 14/10/19 & 15:17:42 & 15:19:42 \\
1090874064 & 31/07/14 & 20:34:08 & 20:36:00 & 1255101600 & 14/10/19 & 15:19:42 & 15:21:42 \\
1090874184 & 31/07/14 & 20:36:08 & 20:38:00 & 1255101720 & 14/10/19 & 15:21:42 & 15:23:42 \\
1090874304 & 31/07/14 & 20:38:08 & 20:40:00 & 1255101840 & 14/10/19 & 15:23:42 & 15:25:42 \\
1090874432 & 31/07/14 & 20:40:16 & 20:42:08 & 1255101960 & 14/10/19 & 15:25:42 & 15:27:42 \\
1090874552 & 31/07/14 & 20:42:16 & 20:44:08 & 1255102080 & 14/10/19 & 15:27:42 & 15:29:42 \\
1090874672 & 31/07/14 & 20:44:16 & 20:46:08 & 1255356576 & 17/10/19 & 14:09:18 & 14:11:18 \\
1090874792 & 31/07/14 & 20:46:16 & 20:48:08 & 1255356696 & 17/10/19 & 14:11:18 & 14:13:18 \\
1090874912 & 31/07/14 & 20:48:16 & 20:50:08 & 1255356816 & 17/10/19 & 14:13:18 & 14:15:18 \\
1090875040 & 31/07/14 & 20:50:24 & 20:52:16 & 1255356936 & 17/10/19 & 14:15:18 & 14:17:18 \\
1090875160 & 31/07/14 & 20:52:24 & 20:54:16 & 1255357056 & 17/10/19 & 14:17:18 & 14:19:18 \\
1090955832 & 1/08/14 & 19:16:56 & 19:18:48 & 1255357176 & 17/10/19 & 14:19:18 & 14:21:18 \\
1090955952 & 1/08/14 & 19:18:56 & 19:20:48 & 1255357296 & 17/10/19 & 14:21:18 & 14:23:18 \\
1090956080 & 1/08/14 & 19:21:04 & 19:22:56 & 1255357416 & 17/10/19 & 14:23:18 & 14:25:18 \\
1090956200 & 1/08/14 & 19:23:04 & 19:24:56 & 1255357536 & 17/10/19 & 14:25:18 & 14:27:18 \\
1090956320 & 1/08/14 & 19:25:04 & 19:26:56 & 1255357656 & 17/10/19 & 14:27:18 & 14:29:18 \\
1090956440 & 1/08/14 & 19:27:04 & 19:28:56 & 1255357776 & 17/10/19 & 14:29:18 & 14:31:18 \\
1090956568 & 1/08/14 & 19:29:12 & 19:31:04 & 1255357896 & 17/10/19 & 14:31:18 & 14:33:18 \\
1090956688 & 1/08/14 & 19:31:12 & 19:33:04 & 1255358016 & 17/10/19 & 14:33:18 & 14:35:18 \\
1090956808 & 1/08/14 & 19:33:12 & 19:35:04 & 1255358136 & 17/10/19 & 14:35:18 & 14:37:18 \\
1090956928 & 1/08/14 & 19:35:12 & 19:37:04 & 1255358256 & 17/10/19 & 14:37:18 & 14:39:18 \\
1090957056 & 1/08/14 & 19:37:20 & 19:39:12 & 1255358376 & 17/10/19 & 14:39:18 & 14:41:18 \\
1090957176 & 1/08/14 & 19:39:20 & 19:41:12 & 1255358496 & 17/10/19 & 14:41:18 & 14:43:18 \\
1090957296 & 1/08/14 & 19:41:20 & 19:43:12 & 1255358616 & 17/10/19 & 14:43:18 & 14:45:18 \\
1090957416 & 1/08/14 & 19:43:20 & 19:45:12 & 1255358736 & 17/10/19 & 14:45:18 & 14:47:18 \\
1090957544 & 1/08/14 & 19:45:28 & 19:47:20 & 1255358856 & 17/10/19 & 14:47:18 & 14:49:18 \\
1090959496 & 1/08/14 & 20:18:00 & 20:19:52 & 1255358976 & 17/10/19 & 14:49:18 & 14:51:18 \\
1090959616 & 1/08/14 & 20:20:00 & 20:21:52 & 1255359096 & 17/10/19 & 14:51:18 & 14:53:18 \\
1090959736 & 1/08/14 & 20:22:00 & 20:23:52 & 1255527400 & 19/10/19 & 13:36:22 & 13:38:22 \\
1090959856 & 1/08/14 & 20:24:00 & 20:25:52 & 1255527520 & 19/10/19 & 13:38:22 & 13:40:22 \\
1090959984 & 1/08/14 & 20:26:08 & 20:28:00 & 1255527640 & 19/10/19 & 13:40:22 & 13:42:22 \\
1090960104 & 1/08/14 & 20:28:08 & 20:30:00 & 1255527760 & 19/10/19 & 13:42:22 & 13:44:22 \\
1090960224 & 1/08/14 & 20:30:08 & 20:32:00 & 1255527880 & 19/10/19 & 13:44:22 & 13:46:22 \\
1090960352 & 1/08/14 & 20:32:16 & 20:34:08 & 1255528000 & 19/10/19 & 13:46:22 & 13:48:22 \\
1090960472 & 1/08/14 & 20:34:16 & 20:36:08 & 1255528120 & 19/10/19 & 13:48:22 & 13:50:22 \\
1090960592 & 1/08/14 & 20:36:16 & 20:38:08 & 1255528240 & 19/10/19 & 13:50:22 & 13:52:22 \\
1090960712 & 1/08/14 & 20:38:16 & 20:40:08 & 1255528360 & 19/10/19 & 13:52:22 & 13:54:22 \\
1090960840 & 1/08/14 & 20:40:24 & 20:42:16 & 1255528480 & 19/10/19 & 13:54:22 & 13:56:22 \\
1090960960 & 1/08/14 & 20:42:24 & 20:44:16 & 1255528600 & 19/10/19 & 13:56:22 & 13:58:22 \\
1090961080 & 1/08/14 & 20:44:24 & 20:46:16 & 1255528720 & 19/10/19 & 13:58:22 & 14:00:22 \\
1090961200 & 1/08/14 & 20:46:24 & 20:48:16 & 1255528840 & 19/10/19 & 14:00:22 & 14:02:22 \\
1090961328 & 1/08/14 & 20:48:32 & 20:50:24 & 1255528960 & 19/10/19 & 14:02:22 & 14:04:22 \\
1091042000 & 2/08/14 & 19:13:04 & 19:14:56 & 1255529080 & 19/10/19 & 14:04:22 & 14:06:22 \\
1091042120 & 2/08/14 & 19:15:04 & 19:16:56 & 1255529200 & 19/10/19 & 14:06:22 & 14:08:22 \\
1091042240 & 2/08/14 & 19:17:04 & 19:18:56 & 1255529560 & 19/10/19 & 14:12:22 & 14:14:22 \\
1091042360 & 2/08/14 & 19:19:04 & 19:20:56 & 1255529680 & 19/10/19 & 14:14:22 & 14:16:22 \\
1091042488 & 2/08/14 & 19:21:12 & 19:23:04 & 1255529800 & 19/10/19 & 14:16:22 & 14:18:22 \\
1091042608 & 2/08/14 & 19:23:12 & 19:25:04 & 1255529920 & 19/10/19 & 14:18:22 & 14:20:22 \\
1091042728 & 2/08/14 & 19:25:12 & 19:27:04 & 1255530160 & 19/10/19 & 14:22:22 & 14:24:22 \\
1091042848 & 2/08/14 & 19:27:12 & 19:29:04 & 1255530280 & 19/10/19 & 14:24:22 & 14:26:22 \\
1091042976 & 2/08/14 & 19:29:20 & 19:31:12 & 1255530400 & 19/10/19 & 14:26:22 & 14:28:22 \\
1091043096 & 2/08/14 & 19:31:20 & 19:33:12 & 1255530520 & 19/10/19 & 14:28:22 & 14:30:22 \\
1091043216 & 2/08/14 & 19:33:20 & 19:35:12 & 1255530640 & 19/10/19 & 14:30:22 & 14:32:22 \\
1091043336 & 2/08/14 & 19:35:20 & 19:37:12 & 1255530760 & 19/10/19 & 14:32:22 & 14:34:22 \\
1091043464 & 2/08/14 & 19:37:28 & 19:39:20 & 1255530880 & 19/10/19 & 14:34:22 & 14:36:22 \\
1091043584 & 2/08/14 & 19:39:28 & 19:41:20 & 1255531000 & 19/10/19 & 14:36:22 & 14:38:22 \\
1091043704 & 2/08/14 & 19:41:28 & 19:43:20 & 1255531240 & 19/10/19 & 14:40:22 & 14:42:22 \\
1091045656 & 2/08/14 & 20:14:00 & 20:15:52 & 1255531360 & 19/10/19 & 14:42:22 & 14:44:22 \\
1091045776 & 2/08/14 & 20:16:00 & 20:17:52 & 1255531480 & 19/10/19 & 14:44:22 & 14:46:22 \\
1091045904 & 2/08/14 & 20:18:08 & 20:20:00 & 1255531600 & 19/10/19 & 14:46:22 & 14:48:22 \\
1091046024 & 2/08/14 & 20:20:08 & 20:22:00 & 1255531720 & 19/10/19 & 14:48:22 & 14:50:22 \\
1091046144 & 2/08/14 & 20:22:08 & 20:24:00 & 1255531840 & 19/10/19 & 14:50:22 & 14:52:22 \\
1091046264 & 2/08/14 & 20:24:08 & 20:26:00 & 1255531960 & 19/10/19 & 14:52:22 & 14:54:22 \\
1091046392 & 2/08/14 & 20:26:16 & 20:28:08 & 1255532080 & 19/10/19 & 14:54:22 & 14:56:22 \\
1091046512 & 2/08/14 & 20:28:16 & 20:30:08 & 1255532200 & 19/10/19 & 14:56:22 & 14:58:22 \\
1091046632 & 2/08/14 & 20:30:16 & 20:32:08 & 1255532320 & 19/10/19 & 14:58:22 & 15:00:22 \\
1091046760 & 2/08/14 & 20:32:24 & 20:34:16 & 1255532440 & 19/10/19 & 15:00:22 & 15:02:22 \\
1091046880 & 2/08/14 & 20:34:24 & 20:36:16 & 1255532560 & 19/10/19 & 15:02:22 & 15:04:22 \\
1091047000 & 2/08/14 & 20:36:24 & 20:38:16 & 1255532800 & 19/10/19 & 15:06:22 & 15:08:22 \\
1091047120 & 2/08/14 & 20:38:24 & 20:40:16 & 1255786832 & 22/10/19 & 13:40:14 & 13:42:14 \\
1091047248 & 2/08/14 & 20:40:32 & 20:42:24 & 1255786952 & 22/10/19 & 13:42:14 & 13:43:58 \\
1091047368 & 2/08/14 & 20:42:32 & 20:44:24 & 1255787912 & 22/10/19 & 13:58:14 & 14:00:14 \\
1091047488 & 2/08/14 & 20:44:32 & 20:46:24 & 1255788032 & 22/10/19 & 14:00:14 & 14:02:14 \\
1091128160 & 3/08/14 & 19:09:04 & 19:10:56 & 1255788152 & 22/10/19 & 14:02:14 & 14:04:14 \\
1091128280 & 3/08/14 & 19:11:04 & 19:12:56 & 1255788272 & 22/10/19 & 14:04:14 & 14:06:14 \\
1091128408 & 3/08/14 & 19:13:12 & 19:15:04 & 1255788392 & 22/10/19 & 14:06:14 & 14:08:14 \\
1091128528 & 3/08/14 & 19:15:12 & 19:17:04 & 1255788512 & 22/10/19 & 14:08:14 & 14:10:14 \\
1091128648 & 3/08/14 & 19:17:12 & 19:19:04 & 1255788632 & 22/10/19 & 14:10:14 & 14:12:14 \\
1091128768 & 3/08/14 & 19:19:12 & 19:21:04 & 1255788752 & 22/10/19 & 14:12:14 & 14:14:14 \\
1091128896 & 3/08/14 & 19:21:20 & 19:23:12 & 1255788872 & 22/10/19 & 14:14:14 & 14:16:14 \\
1091129016 & 3/08/14 & 19:23:20 & 19:25:12 & 1255788992 & 22/10/19 & 14:16:14 & 14:18:14 \\
1091129136 & 3/08/14 & 19:25:20 & 19:27:12 & 1255789112 & 22/10/19 & 14:18:14 & 14:20:14 \\
1091129256 & 3/08/14 & 19:27:20 & 19:29:12 & 1255789232 & 22/10/19 & 14:20:14 & 14:22:14 \\
1091129384 & 3/08/14 & 19:29:28 & 19:31:20 & 1255789352 & 22/10/19 & 14:22:14 & 14:24:14 \\
1091129504 & 3/08/14 & 19:31:28 & 19:33:20 & 1255789472 & 22/10/19 & 14:24:14 & 14:26:14 \\
1091129624 & 3/08/14 & 19:33:28 & 19:35:20 & 1255789592 & 22/10/19 & 14:26:14 & 14:28:14 \\
1091129744 & 3/08/14 & 19:35:28 & 19:37:20 & 1255789712 & 22/10/19 & 14:28:14 & 14:30:14 \\
1091129872 & 3/08/14 & 19:37:36 & 19:39:28 & 1255789832 & 22/10/19 & 14:30:14 & 14:32:14 \\
1091131824 & 3/08/14 & 20:10:08 & 20:12:00 & 1255789952 & 22/10/19 & 14:32:14 & 14:34:14 \\
1091131944 & 3/08/14 & 20:12:08 & 20:14:00 & 1255790072 & 22/10/19 & 14:34:14 & 14:36:14 \\
1091132064 & 3/08/14 & 20:14:08 & 20:16:00 & 1255790192 & 22/10/19 & 14:36:14 & 14:38:14 \\
1091132184 & 3/08/14 & 20:16:08 & 20:18:00 & 1255790312 & 22/10/19 & 14:38:14 & 14:40:14 \\
1091132312 & 3/08/14 & 20:18:16 & 20:20:08 & 1255790552 & 22/10/19 & 14:42:14 & 14:44:14 \\
1091132432 & 3/08/14 & 20:20:16 & 20:22:08 & 1255790672 & 22/10/19 & 14:44:14 & 14:46:14 \\
1091132552 & 3/08/14 & 20:22:16 & 20:24:08 & 1255790792 & 22/10/19 & 14:46:14 & 14:48:14 \\
1091132672 & 3/08/14 & 20:24:16 & 20:26:08 & 1255790912 & 22/10/19 & 14:48:14 & 14:50:14 \\
1091132800 & 3/08/14 & 20:26:24 & 20:28:16 & 1255791032 & 22/10/19 & 14:50:14 & 14:52:14 \\
1091132920 & 3/08/14 & 20:28:24 & 20:30:16 & 1255791272 & 22/10/19 & 14:54:14 & 14:56:14 \\
1091133040 & 3/08/14 & 20:30:24 & 20:32:16 & 1255791392 & 22/10/19 & 14:56:14 & 14:58:14 \\
1091133168 & 3/08/14 & 20:32:32 & 20:34:24 & 1255959704 & 24/10/19 & 13:41:26 & 13:43:26 \\
1091133288 & 3/08/14 & 20:34:32 & 20:36:24 & 1255959824 & 24/10/19 & 13:43:26 & 13:45:26 \\
1091133408 & 3/08/14 & 20:36:32 & 20:38:24 & 1255959944 & 24/10/19 & 13:45:26 & 13:47:26 \\
1091133528 & 3/08/14 & 20:38:32 & 20:40:24 & 1255960064 & 24/10/19 & 13:47:26 & 13:49:26 \\
1091133656 & 3/08/14 & 20:40:40 & 20:42:32 & 1255960184 & 24/10/19 & 13:49:26 & 13:51:26 \\
1091903696 & 12/08/14 & 18:34:40 & 18:36:32 & 1255960304 & 24/10/19 & 13:51:26 & 13:53:26 \\
1091903824 & 12/08/14 & 18:36:48 & 18:38:40 & 1255960424 & 24/10/19 & 13:53:26 & 13:55:26 \\
1091903944 & 12/08/14 & 18:38:48 & 18:40:40 & 1255960544 & 24/10/19 & 13:55:26 & 13:57:26 \\
1091904064 & 12/08/14 & 18:40:48 & 18:42:40 & 1255960664 & 24/10/19 & 13:57:26 & 13:59:26 \\
1091904184 & 12/08/14 & 18:42:48 & 18:44:40 & 1255960784 & 24/10/19 & 13:59:26 & 14:01:26 \\
1091904312 & 12/08/14 & 18:44:56 & 18:46:48 & 1255960904 & 24/10/19 & 14:01:26 & 14:03:26 \\
1091904432 & 12/08/14 & 18:46:56 & 18:48:48 & 1255961024 & 24/10/19 & 14:03:26 & 14:05:26 \\
1091904552 & 12/08/14 & 18:48:56 & 18:50:48 & 1255961144 & 24/10/19 & 14:05:26 & 14:07:26 \\
1091904672 & 12/08/14 & 18:50:56 & 18:52:48 & 1255961264 & 24/10/19 & 14:07:26 & 14:09:26 \\
1091904800 & 12/08/14 & 18:53:04 & 18:54:56 & 1255961384 & 24/10/19 & 14:09:26 & 14:11:26 \\
1091904920 & 12/08/14 & 18:55:04 & 18:56:56 & 1255961504 & 24/10/19 & 14:11:26 & 14:13:26 \\
1091905040 & 12/08/14 & 18:57:04 & 18:58:56 & 1255961624 & 24/10/19 & 14:13:26 & 14:15:26 \\
1091905160 & 12/08/14 & 18:59:04 & 19:00:56 & 1255961744 & 24/10/19 & 14:15:26 & 14:17:26 \\
1091905288 & 12/08/14 & 19:01:12 & 19:03:04 & 1255961864 & 24/10/19 & 14:17:26 & 14:19:26 \\
1091905408 & 12/08/14 & 19:03:12 & 19:05:04 & 1255961984 & 24/10/19 & 14:19:26 & 14:21:26 \\
1091907360 & 12/08/14 & 19:35:44 & 19:37:36 & 1255962104 & 24/10/19 & 14:21:26 & 14:23:26 \\
1091907480 & 12/08/14 & 19:37:44 & 19:39:36 & 1255962224 & 24/10/19 & 14:23:26 & 14:25:26 \\
1091907600 & 12/08/14 & 19:39:44 & 19:41:36 & 1256303048 & 28/10/19 & 13:03:50 & 13:05:50 \\
1091907728 & 12/08/14 & 19:41:52 & 19:43:44 & 1256303168 & 28/10/19 & 13:05:50 & 13:07:50 \\
1091907848 & 12/08/14 & 19:43:52 & 19:45:44 & 1256303288 & 28/10/19 & 13:07:50 & 13:09:50 \\
1091907968 & 12/08/14 & 19:45:52 & 19:47:44 & 1256303408 & 28/10/19 & 13:09:50 & 13:11:50 \\
1091908096 & 12/08/14 & 19:48:00 & 19:49:52 & 1256303528 & 28/10/19 & 13:11:50 & 13:13:50 \\
1091989864 & 13/08/14 & 18:30:48 & 18:32:40 & 1256303648 & 28/10/19 & 13:13:50 & 13:15:50 \\
1091989984 & 13/08/14 & 18:32:48 & 18:34:40 & 1256303768 & 28/10/19 & 13:15:50 & 13:17:50 \\
1091990112 & 13/08/14 & 18:34:56 & 18:36:48 & 1256303888 & 28/10/19 & 13:17:50 & 13:19:50 \\
1091990232 & 13/08/14 & 18:36:56 & 18:38:48 & 1256304008 & 28/10/19 & 13:19:50 & 13:21:50 \\
1091990352 & 13/08/14 & 18:38:56 & 18:40:48 & 1256304128 & 28/10/19 & 13:21:50 & 13:23:50 \\
1091990472 & 13/08/14 & 18:40:56 & 18:42:48 & 1256304248 & 28/10/19 & 13:23:50 & 13:25:50 \\
1091990592 & 13/08/14 & 18:42:56 & 18:44:48 & 1256304368 & 28/10/19 & 13:25:50 & 13:27:50 \\
1091990720 & 13/08/14 & 18:45:04 & 18:46:56 & 1256304488 & 28/10/19 & 13:27:50 & 13:29:50 \\
1091990840 & 13/08/14 & 18:47:04 & 18:48:56 & 1256304608 & 28/10/19 & 13:29:50 & 13:31:50 \\
1091990960 & 13/08/14 & 18:49:04 & 18:50:56 & 1256304968 & 28/10/19 & 13:35:50 & 13:37:50 \\
1091991088 & 13/08/14 & 18:51:12 & 18:53:04 & 1256305088 & 28/10/19 & 13:37:50 & 13:39:50 \\
1091991208 & 13/08/14 & 18:53:12 & 18:55:04 & 1256305208 & 28/10/19 & 13:39:50 & 13:41:50 \\
1091991328 & 13/08/14 & 18:55:12 & 18:57:04 & 1256305688 & 28/10/19 & 13:47:50 & 13:49:50 \\
1091991448 & 13/08/14 & 18:57:12 & 18:59:04 & 1256305808 & 28/10/19 & 13:49:50 & 13:51:50 \\
1091991568 & 13/08/14 & 18:59:12 & 19:01:04 & 1256305928 & 28/10/19 & 13:51:50 & 13:53:50 \\
1091993520 & 13/08/14 & 19:31:44 & 19:33:36 & 1256306048 & 28/10/19 & 13:53:50 & 13:55:50 \\
1091993648 & 13/08/14 & 19:33:52 & 19:35:44 & 1256306168 & 28/10/19 & 13:55:50 & 13:57:50 \\
1091993768 & 13/08/14 & 19:35:52 & 19:37:44 & 1256306288 & 28/10/19 & 13:57:50 & 13:59:50 \\
1091993888 & 13/08/14 & 19:37:52 & 19:39:44 & 1256306408 & 28/10/19 & 13:59:50 & 14:01:50 \\
1091994008 & 13/08/14 & 19:39:52 & 19:41:44 & 1256306528 & 28/10/19 & 14:01:50 & 14:03:50 \\
1091994136 & 13/08/14 & 19:42:00 & 19:43:52 & 1256306648 & 28/10/19 & 14:03:50 & 14:05:50 \\
1091994256 & 13/08/14 & 19:44:00 & 19:45:52 & 1256306768 & 28/10/19 & 14:05:50 & 14:07:50 \\
1092334520 & 17/08/14 & 18:15:04 & 18:16:56 & 1256306888 & 28/10/19 & 14:07:50 & 14:09:50 \\
1092334640 & 17/08/14 & 18:17:04 & 18:18:56 & 1256307008 & 28/10/19 & 14:09:50 & 14:11:50 \\
1092334760 & 17/08/14 & 18:19:04 & 18:20:56 & 1256307128 & 28/10/19 & 14:11:50 & 14:13:50 \\
1092334888 & 17/08/14 & 18:21:12 & 18:23:04 & 1256307248 & 28/10/19 & 14:13:50 & 14:15:50 \\
1092335008 & 17/08/14 & 18:23:12 & 18:25:04 & 1256307368 & 28/10/19 & 14:15:50 & 14:17:50 \\
1092335128 & 17/08/14 & 18:25:12 & 18:27:04 & 1256307488 & 28/10/19 & 14:17:50 & 14:19:50 \\
1092335248 & 17/08/14 & 18:27:12 & 18:29:04 & 1256307608 & 28/10/19 & 14:19:50 & 14:21:50 \\
1092335376 & 17/08/14 & 18:29:20 & 18:31:12 & 1256307728 & 28/10/19 & 14:21:50 & 14:23:50 \\
1092335496 & 17/08/14 & 18:31:20 & 18:33:12 & 1256307848 & 28/10/19 & 14:23:50 & 14:25:50 \\
1092335616 & 17/08/14 & 18:33:20 & 18:35:12 & 1256307968 & 28/10/19 & 14:25:50 & 14:27:50 \\
1092335736 & 17/08/14 & 18:35:20 & 18:37:12 & 1256308088 & 28/10/19 & 14:27:50 & 14:29:50 \\
1092335864 & 17/08/14 & 18:37:28 & 18:39:20 & 1256308208 & 28/10/19 & 14:29:50 & 14:31:50 \\
1092335984 & 17/08/14 & 18:39:28 & 18:41:20 & 1256308328 & 28/10/19 & 14:31:50 & 14:33:50 \\
1092336104 & 17/08/14 & 18:41:28 & 18:43:20 & 1256562856 & 31/10/19 & 13:13:58 & 13:15:58 \\
1092336224 & 17/08/14 & 18:43:28 & 18:45:20 & 1256562976 & 31/10/19 & 13:15:58 & 13:17:58 \\
1092338176 & 17/08/14 & 19:16:00 & 19:17:52 & 1256563096 & 31/10/19 & 13:17:58 & 13:19:58 \\
1092338304 & 17/08/14 & 19:18:08 & 19:20:00 & 1256563216 & 31/10/19 & 13:19:58 & 13:21:58 \\
1092338424 & 17/08/14 & 19:20:08 & 19:22:00 & 1256563336 & 31/10/19 & 13:21:58 & 13:23:58 \\
1092338544 & 17/08/14 & 19:22:08 & 19:24:00 & 1256563456 & 31/10/19 & 13:23:58 & 13:25:58 \\
1092338664 & 17/08/14 & 19:24:08 & 19:26:00 & 1256563576 & 31/10/19 & 13:25:58 & 13:27:58 \\
1092338792 & 17/08/14 & 19:26:16 & 19:28:08 & 1256563696 & 31/10/19 & 13:27:58 & 13:29:58 \\
1092338912 & 17/08/14 & 19:28:16 & 19:30:08 & 1256563816 & 31/10/19 & 13:29:58 & 13:31:58 \\
1092420680 & 18/08/14 & 18:11:04 & 18:12:56 & 1256563936 & 31/10/19 & 13:31:58 & 13:33:58 \\
1092420808 & 18/08/14 & 18:13:12 & 18:15:04 & 1256564056 & 31/10/19 & 13:33:58 & 13:35:58 \\
1092420928 & 18/08/14 & 18:15:12 & 18:17:04 & 1256564176 & 31/10/19 & 13:35:58 & 13:37:58 \\
1092421048 & 18/08/14 & 18:17:12 & 18:19:04 & 1256564296 & 31/10/19 & 13:37:58 & 13:39:58 \\
1092421168 & 18/08/14 & 18:19:12 & 18:21:04 & 1256564416 & 31/10/19 & 13:39:58 & 13:41:58 \\
1092421296 & 18/08/14 & 18:21:20 & 18:23:12 & 1256564536 & 31/10/19 & 13:41:58 & 13:43:58 \\
1092421416 & 18/08/14 & 18:23:20 & 18:25:12 & 1256564656 & 31/10/19 & 13:43:58 & 13:45:58 \\
1092421536 & 18/08/14 & 18:25:20 & 18:27:12 & 1256564896 & 31/10/19 & 13:47:58 & 13:49:58 \\
1092421656 & 18/08/14 & 18:27:20 & 18:29:12 & 1256565016 & 31/10/19 & 13:49:58 & 13:51:58 \\
1092421784 & 18/08/14 & 18:29:28 & 18:31:20 & 1256565136 & 31/10/19 & 13:51:58 & 13:53:58 \\
1092421904 & 18/08/14 & 18:31:28 & 18:33:20 & 1256565256 & 31/10/19 & 13:53:58 & 13:55:58 \\
1092422024 & 18/08/14 & 18:33:28 & 18:35:20 & 1256733696 & 2/11/19 & 12:41:18 & 12:43:18 \\
1092422144 & 18/08/14 & 18:35:28 & 18:37:20 & 1256733816 & 2/11/19 & 12:43:18 & 12:45:18 \\
1092422272 & 18/08/14 & 18:37:36 & 18:39:28 & 1256733936 & 2/11/19 & 12:45:18 & 12:47:18 \\
1092422392 & 18/08/14 & 18:39:36 & 18:41:28 & 1256734056 & 2/11/19 & 12:47:18 & 12:49:18 \\
1092424344 & 18/08/14 & 19:12:08 & 19:14:00 & 1256734176 & 2/11/19 & 12:49:18 & 12:51:18 \\
1092424464 & 18/08/14 & 19:14:08 & 19:16:00 & 1256734296 & 2/11/19 & 12:51:18 & 12:53:18 \\
1092424584 & 18/08/14 & 19:16:08 & 19:18:00 & 1256734416 & 2/11/19 & 12:53:18 & 12:55:18 \\
1092424712 & 18/08/14 & 19:18:16 & 19:20:08 & 1256734536 & 2/11/19 & 12:55:18 & 12:57:18 \\
1092424832 & 18/08/14 & 19:20:16 & 19:22:08 & 1256734656 & 2/11/19 & 12:57:18 & 12:59:18 \\
1092424952 & 18/08/14 & 19:22:16 & 19:24:08 & 1256734776 & 2/11/19 & 12:59:18 & 13:01:18 \\
1092425072 & 18/08/14 & 19:24:16 & 19:26:08 & 1256734896 & 2/11/19 & 13:01:18 & 13:03:18 \\
1092506848 & 19/08/14 & 18:07:12 & 18:09:04 & 1256735016 & 2/11/19 & 13:03:18 & 13:05:18 \\
1092506968 & 19/08/14 & 18:09:12 & 18:11:04 & 1256735136 & 2/11/19 & 13:05:18 & 13:07:18 \\
1092507088 & 19/08/14 & 18:11:12 & 18:13:04 & 1256735256 & 2/11/19 & 13:07:18 & 13:09:18 \\
1092507216 & 19/08/14 & 18:13:20 & 18:15:12 & 1256735376 & 2/11/19 & 13:09:18 & 13:11:18 \\
1092507336 & 19/08/14 & 18:15:20 & 18:17:12 & 1256735496 & 2/11/19 & 13:11:18 & 13:13:18 \\
1092507456 & 19/08/14 & 18:17:20 & 18:19:12 & 1256735616 & 2/11/19 & 13:13:18 & 13:15:18 \\
1092507576 & 19/08/14 & 18:19:20 & 18:21:12 & 1256735736 & 2/11/19 & 13:15:18 & 13:17:18 \\
1092507704 & 19/08/14 & 18:21:28 & 18:23:20 & 1256735856 & 2/11/19 & 13:17:18 & 13:19:18 \\
1092507824 & 19/08/14 & 18:23:28 & 18:25:20 & 1256735976 & 2/11/19 & 13:19:18 & 13:21:18 \\
1092507944 & 19/08/14 & 18:25:28 & 18:27:20 & 1256736096 & 2/11/19 & 13:21:18 & 13:23:18 \\
1092508064 & 19/08/14 & 18:27:28 & 18:29:20 & 1256736216 & 2/11/19 & 13:23:18 & 13:25:18 \\
1092508192 & 19/08/14 & 18:29:36 & 18:31:28 & 1256736336 & 2/11/19 & 13:25:18 & 13:27:18 \\
1092508312 & 19/08/14 & 18:31:36 & 18:33:28 & 1256736456 & 2/11/19 & 13:27:18 & 13:29:18 \\
1092508432 & 19/08/14 & 18:33:36 & 18:35:28 & 1256736576 & 2/11/19 & 13:29:18 & 13:31:18 \\
1092508552 & 19/08/14 & 18:35:36 & 18:37:28 & 1256736696 & 2/11/19 & 13:31:18 & 13:33:18 \\
1092510504 & 19/08/14 & 19:08:08 & 19:10:00 & 1256736816 & 2/11/19 & 13:33:18 & 13:35:18 \\
1092510632 & 19/08/14 & 19:10:16 & 19:12:08 & 1256736936 & 2/11/19 & 13:35:18 & 13:37:18 \\
1092510752 & 19/08/14 & 19:12:16 & 19:14:08 & 1256737056 & 2/11/19 & 13:37:18 & 13:39:18 \\
1092510872 & 19/08/14 & 19:14:16 & 19:16:08 & 1256737176 & 2/11/19 & 13:39:18 & 13:41:18 \\
1092510992 & 19/08/14 & 19:16:16 & 19:18:08 & 1256737296 & 2/11/19 & 13:41:18 & 13:43:18 \\
1092511120 & 19/08/14 & 19:18:24 & 19:20:16 & 1256737536 & 2/11/19 & 13:45:18 & 13:47:18 \\
1092511240 & 19/08/14 & 19:20:24 & 19:22:16 & 1256737656 & 2/11/19 & 13:47:18 & 13:49:18 \\
1092593016 & 20/08/14 & 18:03:20 & 18:05:12 & 1256737776 & 2/11/19 & 13:49:18 & 13:51:18 \\
1092593136 & 20/08/14 & 18:05:20 & 18:07:12 & 1256737896 & 2/11/19 & 13:51:18 & 13:53:18 \\
1092593256 & 20/08/14 & 18:07:20 & 18:09:12 & 1256738016 & 2/11/19 & 13:53:18 & 13:55:18 \\
1092593376 & 20/08/14 & 18:09:20 & 18:11:12 & 1256738136 & 2/11/19 & 13:55:18 & 13:57:18 \\
1092593504 & 20/08/14 & 18:11:28 & 18:13:20 & 1256738256 & 2/11/19 & 13:57:18 & 13:59:18 \\
1092593624 & 20/08/14 & 18:13:28 & 18:15:20 & 1256738376 & 2/11/19 & 13:59:18 & 14:01:18 \\
1092593744 & 20/08/14 & 18:15:28 & 18:17:20 & 1256738496 & 2/11/19 & 14:01:18 & 14:03:18 \\
1092593864 & 20/08/14 & 18:17:28 & 18:19:20 & 1256738616 & 2/11/19 & 14:03:18 & 14:05:18 \\
1092593992 & 20/08/14 & 18:19:36 & 18:21:28 & 1256738736 & 2/11/19 & 14:05:18 & 14:07:18 \\
1092594112 & 20/08/14 & 18:21:36 & 18:23:28 & 1256738856 & 2/11/19 & 14:07:18 & 14:09:18 \\
1092594232 & 20/08/14 & 18:23:36 & 18:25:28 & 1256738976 & 2/11/19 & 14:09:18 & 14:11:18 \\
1092594352 & 20/08/14 & 18:25:36 & 18:27:28 & 1256739096 & 2/11/19 & 14:11:18 & 14:13:18 \\
1092594480 & 20/08/14 & 18:27:44 & 18:29:36 & 1256907912 & 4/11/19 & 13:04:54 & 13:06:54 \\
1092594600 & 20/08/14 & 18:29:44 & 18:31:36 & 1256908272 & 4/11/19 & 13:10:54 & 13:12:54 \\
1092594720 & 20/08/14 & 18:31:44 & 18:33:36 & 1256908632 & 4/11/19 & 13:16:54 & 13:18:54 \\
1092596672 & 20/08/14 & 19:04:16 & 19:06:08 & 1256908992 & 4/11/19 & 13:22:54 & 13:24:54 \\
1092596792 & 20/08/14 & 19:06:16 & 19:08:08 & 1256909352 & 4/11/19 & 13:28:54 & 13:30:54 \\
1092596920 & 20/08/14 & 19:08:24 & 19:10:16 & 1256910072 & 4/11/19 & 13:40:54 & 13:42:54 \\
1092597040 & 20/08/14 & 19:10:24 & 19:12:16 & 1256910432 & 4/11/19 & 13:46:54 & 13:48:54 \\
1092597160 & 20/08/14 & 19:12:24 & 19:14:16 & 1256910792 & 4/11/19 & 13:52:54 & 13:54:54 \\
1092597280 & 20/08/14 & 19:14:24 & 19:16:16 & 1256911152 & 4/11/19 & 13:58:54 & 14:00:54 \\
1092597408 & 20/08/14 & 19:16:32 & 19:18:24 & 1256911512 & 4/11/19 & 14:04:54 & 14:06:54 \\
1092679176 & 21/08/14 & 17:59:20 & 18:01:12 & 1256993624 & 5/11/19 & 12:53:26 & 12:55:26 \\
1092679296 & 21/08/14 & 18:01:20 & 18:03:12 & 1256993744 & 5/11/19 & 12:55:26 & 12:57:26 \\
1092679424 & 21/08/14 & 18:03:28 & 18:05:20 & 1256993864 & 5/11/19 & 12:57:26 & 12:59:26 \\
1092679544 & 21/08/14 & 18:05:28 & 18:07:20 & 1256993984 & 5/11/19 & 12:59:26 & 13:01:26 \\
1092679664 & 21/08/14 & 18:07:28 & 18:09:20 & 1256994104 & 5/11/19 & 13:01:26 & 13:03:26 \\
1092679784 & 21/08/14 & 18:09:28 & 18:11:20 & 1256994224 & 5/11/19 & 13:03:26 & 13:05:26 \\
1092679912 & 21/08/14 & 18:11:36 & 18:13:28 & 1256994344 & 5/11/19 & 13:05:26 & 13:07:26 \\
1092680032 & 21/08/14 & 18:13:36 & 18:15:28 & 1256994464 & 5/11/19 & 13:07:26 & 13:09:26 \\
1092680152 & 21/08/14 & 18:15:36 & 18:17:28 & 1256994584 & 5/11/19 & 13:09:26 & 13:11:26 \\
1092680272 & 21/08/14 & 18:17:36 & 18:19:28 & 1256994704 & 5/11/19 & 13:11:26 & 13:13:26 \\
1092680400 & 21/08/14 & 18:19:44 & 18:21:36 & 1256994824 & 5/11/19 & 13:13:26 & 13:15:26 \\
1092680520 & 21/08/14 & 18:21:44 & 18:23:36 & 1256994944 & 5/11/19 & 13:15:26 & 13:17:26 \\
1092680640 & 21/08/14 & 18:23:44 & 18:25:36 & 1256995064 & 5/11/19 & 13:17:26 & 13:19:26 \\
1092680760 & 21/08/14 & 18:25:44 & 18:27:36 & 1256995184 & 5/11/19 & 13:19:26 & 13:21:26 \\
1092680888 & 21/08/14 & 18:27:52 & 18:29:44 & 1256995304 & 5/11/19 & 13:21:26 & 13:23:26 \\
1092682840 & 21/08/14 & 19:00:24 & 19:02:16 & 1256995424 & 5/11/19 & 13:23:26 & 13:25:26 \\
1092682960 & 21/08/14 & 19:02:24 & 19:04:16 & 1256995544 & 5/11/19 & 13:25:26 & 13:27:26 \\
1092683080 & 21/08/14 & 19:04:24 & 19:06:16 & 1256995664 & 5/11/19 & 13:27:26 & 13:29:26 \\
1092683200 & 21/08/14 & 19:06:24 & 19:08:16 & 1256995784 & 5/11/19 & 13:29:26 & 13:31:26 \\
1092683328 & 21/08/14 & 19:08:32 & 19:10:24 & 1256995904 & 5/11/19 & 13:31:26 & 13:33:26 \\
1092683448 & 21/08/14 & 19:10:32 & 19:12:24 & 1256996024 & 5/11/19 & 13:33:26 & 13:35:26 \\
1092683568 & 21/08/14 & 19:12:32 & 19:14:24 & 1256996144 & 5/11/19 & 13:35:26 & 13:37:26 \\
1092765344 & 22/08/14 & 17:55:28 & 17:57:20 & 1257166512 & 7/11/19 & 12:54:54 & 12:56:54 \\
1092765464 & 22/08/14 & 17:57:28 & 17:59:20 & 1257166872 & 7/11/19 & 13:00:54 & 13:02:54 \\
1092765584 & 22/08/14 & 17:59:28 & 18:01:20 & 1257167232 & 7/11/19 & 13:06:54 & 13:08:54 \\
1092765704 & 22/08/14 & 18:01:28 & 18:03:20 & 1257167592 & 7/11/19 & 13:12:54 & 13:14:54 \\
1092765832 & 22/08/14 & 18:03:36 & 18:05:28 & 1257167952 & 7/11/19 & 13:18:54 & 13:20:54 \\
1092765952 & 22/08/14 & 18:05:36 & 18:07:28 & 1257168312 & 7/11/19 & 13:24:54 & 13:26:54 \\
1092766072 & 22/08/14 & 18:07:36 & 18:09:28 & 1257168672 & 7/11/19 & 13:30:54 & 13:32:54 \\
1092766192 & 22/08/14 & 18:09:36 & 18:11:28 & 1257169032 & 7/11/19 & 13:36:54 & 13:38:54 \\
1092766320 & 22/08/14 & 18:11:44 & 18:13:36 & 1257169392 & 7/11/19 & 13:42:54 & 13:44:54 \\
1092766440 & 22/08/14 & 18:13:44 & 18:15:36 & 1257169752 & 7/11/19 & 13:48:54 & 13:50:54 \\
1092766560 & 22/08/14 & 18:15:44 & 18:17:36 & 1257424520 & 10/11/19 & 12:35:02 & 12:37:02 \\
1092766680 & 22/08/14 & 18:17:44 & 18:19:36 & 1257424640 & 10/11/19 & 12:37:02 & 12:39:02 \\
1092766808 & 22/08/14 & 18:19:52 & 18:21:44 & 1257424760 & 10/11/19 & 12:39:02 & 12:41:02 \\
1092766928 & 22/08/14 & 18:21:52 & 18:23:44 & 1257424880 & 10/11/19 & 12:41:02 & 12:43:02 \\
1092767048 & 22/08/14 & 18:23:52 & 18:25:44 & 1257425000 & 10/11/19 & 12:43:02 & 12:45:02 \\
1092769000 & 22/08/14 & 18:56:24 & 18:58:16 & 1257425120 & 10/11/19 & 12:45:02 & 12:47:02 \\
1092769120 & 22/08/14 & 18:58:24 & 19:00:16 & 1257425240 & 10/11/19 & 12:47:02 & 12:49:02 \\
1092769248 & 22/08/14 & 19:00:32 & 19:02:24 & 1257425360 & 10/11/19 & 12:49:02 & 12:51:02 \\
1092769368 & 22/08/14 & 19:02:32 & 19:04:24 & 1257425480 & 10/11/19 & 12:51:02 & 12:53:02 \\
1092769488 & 22/08/14 & 19:04:32 & 19:06:24 & 1257425600 & 10/11/19 & 12:53:02 & 12:55:02 \\
1092769608 & 22/08/14 & 19:06:32 & 19:08:24 & 1257425720 & 10/11/19 & 12:55:02 & 12:57:02 \\
1092769736 & 22/08/14 & 19:08:40 & 19:10:32 & 1257425840 & 10/11/19 & 12:57:02 & 12:59:02 \\
1092851504 & 23/08/14 & 17:51:28 & 17:53:20 & 1257425960 & 10/11/19 & 12:59:02 & 13:01:02 \\
1092851624 & 23/08/14 & 17:53:28 & 17:55:20 & 1257426080 & 10/11/19 & 13:01:02 & 13:03:02 \\
1092851752 & 23/08/14 & 17:55:36 & 17:57:28 & 1257426200 & 10/11/19 & 13:03:02 & 13:05:02 \\
1092851872 & 23/08/14 & 17:57:36 & 17:59:28 & 1257426320 & 10/11/19 & 13:05:02 & 13:07:02 \\
1092851992 & 23/08/14 & 17:59:36 & 18:01:28 & 1257426440 & 10/11/19 & 13:07:02 & 13:09:02 \\
1092852112 & 23/08/14 & 18:01:36 & 18:03:28 & 1257426560 & 10/11/19 & 13:09:02 & 13:11:02 \\
1092852240 & 23/08/14 & 18:03:44 & 18:05:36 & 1257426680 & 10/11/19 & 13:11:02 & 13:13:02 \\
1092852360 & 23/08/14 & 18:05:44 & 18:07:36 & 1257426800 & 10/11/19 & 13:13:02 & 13:15:02 \\
1092852480 & 23/08/14 & 18:07:44 & 18:09:36 & 1257426920 & 10/11/19 & 13:15:02 & 13:17:02 \\
1092852600 & 23/08/14 & 18:09:44 & 18:11:36 & 1257427040 & 10/11/19 & 13:17:02 & 13:19:02 \\
1092852728 & 23/08/14 & 18:11:52 & 18:13:44 & 1257595368 & 12/11/19 & 12:02:30 & 12:04:30 \\
1092852848 & 23/08/14 & 18:13:52 & 18:15:44 & 1257595488 & 12/11/19 & 12:04:30 & 12:06:30 \\
1092852968 & 23/08/14 & 18:15:52 & 18:17:44 & 1257595608 & 12/11/19 & 12:06:30 & 12:08:30 \\
1092853088 & 23/08/14 & 18:17:52 & 18:19:44 & 1257595728 & 12/11/19 & 12:08:30 & 12:10:30 \\
1092853216 & 23/08/14 & 18:20:00 & 18:21:52 & 1257595848 & 12/11/19 & 12:10:30 & 12:12:30 \\
1092855168 & 23/08/14 & 18:52:32 & 18:54:24 & 1257595968 & 12/11/19 & 12:12:30 & 12:14:30 \\
1092855288 & 23/08/14 & 18:54:32 & 18:56:24 & 1257596088 & 12/11/19 & 12:14:30 & 12:16:30 \\
1092855408 & 23/08/14 & 18:56:32 & 18:58:24 & 1257596208 & 12/11/19 & 12:16:30 & 12:18:30 \\
1092855528 & 23/08/14 & 18:58:32 & 19:00:24 & 1257596328 & 12/11/19 & 12:18:30 & 12:20:30 \\
1092855656 & 23/08/14 & 19:00:40 & 19:02:32 & 1257596448 & 12/11/19 & 12:20:30 & 12:22:30 \\
1092855776 & 23/08/14 & 19:02:40 & 19:04:32 & 1257596568 & 12/11/19 & 12:22:30 & 12:24:30 \\
1092855896 & 23/08/14 & 19:04:40 & 19:06:32 & 1257596688 & 12/11/19 & 12:24:30 & 12:26:30 \\
1092937672 & 24/08/14 & 17:47:36 & 17:49:28 & 1257596808 & 12/11/19 & 12:26:30 & 12:28:30 \\
1092937792 & 24/08/14 & 17:49:36 & 17:51:28 & 1257596928 & 12/11/19 & 12:28:30 & 12:30:30 \\
1092937912 & 24/08/14 & 17:51:36 & 17:53:28 & 1257597048 & 12/11/19 & 12:30:30 & 12:32:30 \\
1092938032 & 24/08/14 & 17:53:36 & 17:55:28 & 1257597168 & 12/11/19 & 12:32:30 & 12:34:30 \\
1092938160 & 24/08/14 & 17:55:44 & 17:57:36 & 1257597288 & 12/11/19 & 12:34:30 & 12:36:30 \\
1092938280 & 24/08/14 & 17:57:44 & 17:59:36 & 1257597408 & 12/11/19 & 12:36:30 & 12:38:30 \\
1092938400 & 24/08/14 & 17:59:44 & 18:01:36 & 1257597528 & 12/11/19 & 12:38:30 & 12:40:30 \\
1092938520 & 24/08/14 & 18:01:44 & 18:03:36 & 1257597648 & 12/11/19 & 12:40:30 & 12:42:30 \\
1092938648 & 24/08/14 & 18:03:52 & 18:05:44 & 1257597768 & 12/11/19 & 12:42:30 & 12:44:30 \\
1092938768 & 24/08/14 & 18:05:52 & 18:07:44 & 1257597888 & 12/11/19 & 12:44:30 & 12:46:30 \\
1092938888 & 24/08/14 & 18:07:52 & 18:09:44 & 1257598008 & 12/11/19 & 12:46:30 & 12:48:30 \\
1092939008 & 24/08/14 & 18:09:52 & 18:11:44 & 1257598128 & 12/11/19 & 12:48:30 & 12:50:30 \\
1092939136 & 24/08/14 & 18:12:00 & 18:13:52 & 1257598248 & 12/11/19 & 12:50:30 & 12:52:30 \\
1092939256 & 24/08/14 & 18:14:00 & 18:15:52 & 1257598368 & 12/11/19 & 12:52:30 & 12:54:30 \\
1092939376 & 24/08/14 & 18:16:00 & 18:17:52 & 1257598488 & 12/11/19 & 12:54:30 & 12:56:30 \\
1092941328 & 24/08/14 & 18:48:32 & 18:50:24 & 1257598848 & 12/11/19 & 13:00:30 & 13:02:30 \\
1092941448 & 24/08/14 & 18:50:32 & 18:52:24 & 1257598968 & 12/11/19 & 13:02:30 & 13:04:30 \\
1092941576 & 24/08/14 & 18:52:40 & 18:54:32 & 1257599088 & 12/11/19 & 13:04:30 & 13:06:30 \\
1092941696 & 24/08/14 & 18:54:40 & 18:56:32 & 1257599208 & 12/11/19 & 13:06:30 & 13:08:30 \\
1092941816 & 24/08/14 & 18:56:40 & 18:58:32 & 1257599328 & 12/11/19 & 13:08:30 & 13:10:30 \\
1092941936 & 24/08/14 & 18:58:40 & 19:00:32 & 1257599448 & 12/11/19 & 13:10:30 & 13:12:30 \\
1092942064 & 24/08/14 & 19:00:48 & 19:02:40 & 1257599568 & 12/11/19 & 13:12:30 & 13:14:30 \\
1093023832 & 25/08/14 & 17:43:36 & 17:45:28 & 1257599688 & 12/11/19 & 13:14:30 & 13:16:30 \\
1093023952 & 25/08/14 & 17:45:36 & 17:47:28 & 1257599808 & 12/11/19 & 13:16:30 & 13:18:30 \\
1093024080 & 25/08/14 & 17:47:44 & 17:49:36 & 1257599928 & 12/11/19 & 13:18:30 & 13:20:30 \\
1093024200 & 25/08/14 & 17:49:44 & 17:51:36 & 1257600048 & 12/11/19 & 13:20:30 & 13:22:30 \\
1093024320 & 25/08/14 & 17:51:44 & 17:53:36 & 1257600168 & 12/11/19 & 13:22:30 & 13:24:30 \\
1093024440 & 25/08/14 & 17:53:44 & 17:55:36 & 1257600288 & 12/11/19 & 13:24:30 & 13:26:30 \\
1093024568 & 25/08/14 & 17:55:52 & 17:57:44 & 1257600408 & 12/11/19 & 13:26:30 & 13:28:30 \\
1093024688 & 25/08/14 & 17:57:52 & 17:59:44 & 1257600528 & 12/11/19 & 13:28:30 & 13:30:30 \\
1093024808 & 25/08/14 & 17:59:52 & 18:01:44 & 1257600648 & 12/11/19 & 13:30:30 & 13:32:30 \\
1093024928 & 25/08/14 & 18:01:52 & 18:03:44 & 1257600768 & 12/11/19 & 13:32:30 & 13:34:30 \\
1093025056 & 25/08/14 & 18:04:00 & 18:05:52 & 1257853856 & 15/11/19 & 11:50:38 & 11:52:38 \\
1093025176 & 25/08/14 & 18:06:00 & 18:07:52 & 1257853976 & 15/11/19 & 11:52:38 & 11:54:38 \\
1093025296 & 25/08/14 & 18:08:00 & 18:09:52 & 1257854096 & 15/11/19 & 11:54:38 & 11:56:38 \\
1093025416 & 25/08/14 & 18:10:00 & 18:11:52 & 1257854216 & 15/11/19 & 11:56:38 & 11:58:38 \\
1093025544 & 25/08/14 & 18:12:08 & 18:14:00 & 1257854336 & 15/11/19 & 11:58:38 & 12:00:38 \\
1093027496 & 25/08/14 & 18:44:40 & 18:46:32 & 1257854456 & 15/11/19 & 12:00:38 & 12:02:38 \\
1093027616 & 25/08/14 & 18:46:40 & 18:48:32 & 1257854576 & 15/11/19 & 12:02:38 & 12:04:38 \\
1093027736 & 25/08/14 & 18:48:40 & 18:50:32 & 1257854696 & 15/11/19 & 12:04:38 & 12:06:38 \\
1093027856 & 25/08/14 & 18:50:40 & 18:52:32 & 1257854816 & 15/11/19 & 12:06:38 & 12:08:38 \\
1093027984 & 25/08/14 & 18:52:48 & 18:54:40 & 1257854936 & 15/11/19 & 12:08:38 & 12:10:38 \\
1093028104 & 25/08/14 & 18:54:48 & 18:56:40 & 1257855056 & 15/11/19 & 12:10:38 & 12:12:38 \\
1093028224 & 25/08/14 & 18:56:48 & 18:58:40 & 1257855176 & 15/11/19 & 12:12:38 & 12:14:38 \\
1094230128 & 8/09/14 & 16:48:32 & 16:50:24 & 1257855296 & 15/11/19 & 12:14:38 & 12:16:38 \\
1094230248 & 8/09/14 & 16:50:32 & 16:52:24 & 1257855416 & 15/11/19 & 12:16:38 & 12:18:38 \\
1094230376 & 8/09/14 & 16:52:40 & 16:54:32 & 1257855536 & 15/11/19 & 12:18:38 & 12:20:38 \\
1094230496 & 8/09/14 & 16:54:40 & 16:56:32 & 1257855656 & 15/11/19 & 12:20:38 & 12:22:38 \\
1094230616 & 8/09/14 & 16:56:40 & 16:58:32 & 1257855776 & 15/11/19 & 12:22:38 & 12:24:38 \\
1094230736 & 8/09/14 & 16:58:40 & 17:00:32 & 1257855896 & 15/11/19 & 12:24:38 & 12:26:38 \\
1094230864 & 8/09/14 & 17:00:48 & 17:02:40 & 1257856016 & 15/11/19 & 12:26:38 & 12:28:38 \\
1094230984 & 8/09/14 & 17:02:48 & 17:04:40 & 1257856136 & 15/11/19 & 12:28:38 & 12:30:38 \\
1094231104 & 8/09/14 & 17:04:48 & 17:06:40 & 1257856256 & 15/11/19 & 12:30:38 & 12:32:38 \\
1094231232 & 8/09/14 & 17:06:56 & 17:08:48 & 1257856376 & 15/11/19 & 12:32:38 & 12:34:38 \\
1094231352 & 8/09/14 & 17:08:56 & 17:10:48 & 1257856496 & 15/11/19 & 12:34:38 & 12:36:38 \\
1094231472 & 8/09/14 & 17:10:56 & 17:12:48 & 1257856616 & 15/11/19 & 12:36:38 & 12:38:38 \\
1094231592 & 8/09/14 & 17:12:56 & 17:14:48 & 1257856736 & 15/11/19 & 12:38:38 & 12:40:38 \\
1094231712 & 8/09/14 & 17:14:56 & 17:16:48 & 1257856856 & 15/11/19 & 12:40:38 & 12:42:38 \\
1094231840 & 8/09/14 & 17:17:04 & 17:18:56 & 1257856976 & 15/11/19 & 12:42:38 & 12:44:38 \\
1094233792 & 8/09/14 & 17:49:36 & 17:51:28 & 1257857096 & 15/11/19 & 12:44:38 & 12:46:38 \\
1094233912 & 8/09/14 & 17:51:36 & 17:53:28 & 1257857216 & 15/11/19 & 12:46:38 & 12:48:38 \\
1094234032 & 8/09/14 & 17:53:36 & 17:55:28 & 1257857336 & 15/11/19 & 12:48:38 & 12:50:38 \\
1094234160 & 8/09/14 & 17:55:44 & 17:57:36 & 1257857456 & 15/11/19 & 12:50:38 & 12:52:38 \\
1094234280 & 8/09/14 & 17:57:44 & 17:59:36 & 1257857576 & 15/11/19 & 12:52:38 & 12:54:38 \\
1094234400 & 8/09/14 & 17:59:44 & 18:01:36 & 1257857696 & 15/11/19 & 12:54:38 & 12:56:38 \\
1094234520 & 8/09/14 & 18:01:44 & 18:03:36 & 1257857816 & 15/11/19 & 12:56:38 & 12:58:38 \\
1094316296 & 9/09/14 & 16:44:40 & 16:46:32 & 1257857936 & 15/11/19 & 12:58:38 & 13:00:38 \\
1094316416 & 9/09/14 & 16:46:40 & 16:48:32 & 1257858056 & 15/11/19 & 13:00:38 & 13:02:38 \\
1094316536 & 9/09/14 & 16:48:40 & 16:50:32 & 1257858176 & 15/11/19 & 13:02:38 & 13:04:38 \\
1094316656 & 9/09/14 & 16:50:40 & 16:52:32 & 1257858296 & 15/11/19 & 13:04:38 & 13:06:38 \\
1094316784 & 9/09/14 & 16:52:48 & 16:54:40 & 1257858416 & 15/11/19 & 13:06:38 & 13:08:38 \\
1094316904 & 9/09/14 & 16:54:48 & 16:56:40 & 1257858536 & 15/11/19 & 13:08:38 & 13:10:38 \\
1094317024 & 9/09/14 & 16:56:48 & 16:58:40 & 1257858656 & 15/11/19 & 13:10:38 & 13:12:38 \\
1094317144 & 9/09/14 & 16:58:48 & 17:00:40 & 1257858776 & 15/11/19 & 13:12:38 & 13:14:38 \\
1094317272 & 9/09/14 & 17:00:56 & 17:02:48 & 1257858896 & 15/11/19 & 13:14:38 & 13:16:38 \\
1094317392 & 9/09/14 & 17:02:56 & 17:04:48 & 1257859016 & 15/11/19 & 13:16:38 & 13:18:38 \\
1094317512 & 9/09/14 & 17:04:56 & 17:06:48 & 1257859136 & 15/11/19 & 13:18:38 & 13:20:38 \\
1094317632 & 9/09/14 & 17:06:56 & 17:08:48 & 1257859256 & 15/11/19 & 13:20:38 & 13:22:38 \\
1094317760 & 9/09/14 & 17:09:04 & 17:10:56 & 1258284648 & 20/11/19 & 11:30:30 & 11:32:30 \\
1094317880 & 9/09/14 & 17:11:04 & 17:12:56 & 1258284768 & 20/11/19 & 11:32:30 & 11:34:30 \\
1094318000 & 9/09/14 & 17:13:04 & 17:14:56 & 1258284888 & 20/11/19 & 11:34:30 & 11:36:30 \\
1094319952 & 9/09/14 & 17:45:36 & 17:47:28 & 1258285008 & 20/11/19 & 11:36:30 & 11:38:30 \\
1094320080 & 9/09/14 & 17:47:44 & 17:49:36 & 1258285128 & 20/11/19 & 11:38:30 & 11:40:30 \\
1094320200 & 9/09/14 & 17:49:44 & 17:51:36 & 1258285248 & 20/11/19 & 11:40:30 & 11:42:30 \\
1094320320 & 9/09/14 & 17:51:44 & 17:53:36 & 1258285368 & 20/11/19 & 11:42:30 & 11:44:30 \\
1094320440 & 9/09/14 & 17:53:44 & 17:55:36 & 1258285488 & 20/11/19 & 11:44:30 & 11:46:30 \\
1094320568 & 9/09/14 & 17:55:52 & 17:57:44 & 1258285608 & 20/11/19 & 11:46:30 & 11:48:30 \\
1094320688 & 9/09/14 & 17:57:52 & 17:59:44 & 1258285728 & 20/11/19 & 11:48:30 & 11:50:30 \\
1094402456 & 10/09/14 & 16:40:40 & 16:42:32 & 1258285848 & 20/11/19 & 11:50:30 & 11:52:30 \\
1094402576 & 10/09/14 & 16:42:40 & 16:44:32 & 1258285968 & 20/11/19 & 11:52:30 & 11:54:30 \\
1094402704 & 10/09/14 & 16:44:48 & 16:46:40 & 1258286088 & 20/11/19 & 11:54:30 & 11:56:30 \\
1094402824 & 10/09/14 & 16:46:48 & 16:48:40 & 1258286208 & 20/11/19 & 11:56:30 & 11:58:30 \\
1094402944 & 10/09/14 & 16:48:48 & 16:50:40 & 1258286328 & 20/11/19 & 11:58:30 & 12:00:30 \\
1094403064 & 10/09/14 & 16:50:48 & 16:52:40 & 1258286448 & 20/11/19 & 12:00:30 & 12:02:30 \\
1094403192 & 10/09/14 & 16:52:56 & 16:54:48 & 1258286568 & 20/11/19 & 12:02:30 & 12:04:30 \\
1094403312 & 10/09/14 & 16:54:56 & 16:56:48 & 1258286688 & 20/11/19 & 12:04:30 & 12:06:30 \\
1094403432 & 10/09/14 & 16:56:56 & 16:58:48 & 1258286808 & 20/11/19 & 12:06:30 & 12:08:30 \\
1094403552 & 10/09/14 & 16:58:56 & 17:00:48 & 1258286928 & 20/11/19 & 12:08:30 & 12:10:30 \\
1094403680 & 10/09/14 & 17:01:04 & 17:02:56 & 1258287048 & 20/11/19 & 12:10:30 & 12:12:30 \\
1094403800 & 10/09/14 & 17:03:04 & 17:04:56 & 1258287168 & 20/11/19 & 12:12:30 & 12:14:30 \\
1094403920 & 10/09/14 & 17:05:04 & 17:06:56 & 1258287288 & 20/11/19 & 12:14:30 & 12:16:30 \\
1094404040 & 10/09/14 & 17:07:04 & 17:08:56 & 1258287408 & 20/11/19 & 12:16:30 & 12:18:30 \\
1094404168 & 10/09/14 & 17:09:12 & 17:11:04 & 1258287528 & 20/11/19 & 12:18:30 & 12:20:30 \\
1094406120 & 10/09/14 & 17:41:44 & 17:43:36 & 1258287648 & 20/11/19 & 12:20:30 & 12:22:30 \\
1094406240 & 10/09/14 & 17:43:44 & 17:45:36 & 1258287768 & 20/11/19 & 12:22:30 & 12:24:30 \\
1094406360 & 10/09/14 & 17:45:44 & 17:47:36 & 1258287888 & 20/11/19 & 12:24:30 & 12:26:30 \\
1094406488 & 10/09/14 & 17:47:52 & 17:49:44 & 1258288008 & 20/11/19 & 12:26:30 & 12:28:30 \\
1094406608 & 10/09/14 & 17:49:52 & 17:51:44 & 1258288128 & 20/11/19 & 12:28:30 & 12:30:30 \\
1094406728 & 10/09/14 & 17:51:52 & 17:53:44 & 1258288248 & 20/11/19 & 12:30:30 & 12:32:30 \\
1094406848 & 10/09/14 & 17:53:52 & 17:55:44 & 1258288488 & 20/11/19 & 12:34:30 & 12:36:30 \\
1094488624 & 11/09/14 & 16:36:48 & 16:38:40 & 1258288608 & 20/11/19 & 12:36:30 & 12:38:30 \\
1094488744 & 11/09/14 & 16:38:48 & 16:40:40 & 1258288728 & 20/11/19 & 12:38:30 & 12:40:30 \\
1094488864 & 11/09/14 & 16:40:48 & 16:42:40 & 1258288848 & 20/11/19 & 12:40:30 & 12:42:30 \\
1094488984 & 11/09/14 & 16:42:48 & 16:44:40 & 1258288968 & 20/11/19 & 12:42:30 & 12:44:30 \\
1094489112 & 11/09/14 & 16:44:56 & 16:46:48 & 1258289088 & 20/11/19 & 12:44:30 & 12:46:30 \\
1094489232 & 11/09/14 & 16:46:56 & 16:48:48 & 1258289208 & 20/11/19 & 12:46:30 & 12:48:30 \\
1094489352 & 11/09/14 & 16:48:56 & 16:50:48 & 1258289328 & 20/11/19 & 12:48:30 & 12:50:30 \\
1094489472 & 11/09/14 & 16:50:56 & 16:52:48 & 1258289448 & 20/11/19 & 12:50:30 & 12:52:30 \\
1094489600 & 11/09/14 & 16:53:04 & 16:54:56 & 1258289568 & 20/11/19 & 12:52:30 & 12:54:30 \\
1094489720 & 11/09/14 & 16:55:04 & 16:56:56 & 1258289688 & 20/11/19 & 12:54:30 & 12:56:30 \\
1094489840 & 11/09/14 & 16:57:04 & 16:58:56 & 1258289808 & 20/11/19 & 12:56:30 & 12:58:30 \\
1094489960 & 11/09/14 & 16:59:04 & 17:00:56 & 1258289928 & 20/11/19 & 12:58:30 & 13:00:30 \\
1094490088 & 11/09/14 & 17:01:12 & 17:03:04 & 1258290048 & 20/11/19 & 13:00:30 & 13:02:30 \\
1094490208 & 11/09/14 & 17:03:12 & 17:05:04 & 1259411080 & 3/12/19 & 12:24:22 & 12:26:22 \\
1094490328 & 11/09/14 & 17:05:12 & 17:07:04 & 1259411200 & 3/12/19 & 12:26:22 & 12:28:22 \\
1094492280 & 11/09/14 & 17:37:44 & 17:39:36 & 1259411320 & 3/12/19 & 12:28:22 & 12:30:22 \\
1094492400 & 11/09/14 & 17:39:44 & 17:41:36 & 1259411560 & 3/12/19 & 12:32:22 & 12:34:22 \\
1094492528 & 11/09/14 & 17:41:52 & 17:43:44 & 1259411680 & 3/12/19 & 12:34:22 & 12:36:22 \\
1094492648 & 11/09/14 & 17:43:52 & 17:45:44 & 1259411800 & 3/12/19 & 12:36:22 & 12:38:22 \\
1094492768 & 11/09/14 & 17:45:52 & 17:47:44 & 1259411920 & 3/12/19 & 12:38:22 & 12:40:22 \\
1094492896 & 11/09/14 & 17:48:00 & 17:49:52 & 1259412160 & 3/12/19 & 12:42:22 & 12:44:22 \\
1094493016 & 11/09/14 & 17:50:00 & 17:51:52 & 1259412280 & 3/12/19 & 12:44:22 & 12:46:22 \\
1094574784 & 12/09/14 & 16:32:48 & 16:34:40 & 1320408968 & 8/11/21 & 12:15:50 & 12:17:50 \\
1094574912 & 12/09/14 & 16:34:56 & 16:36:48 & 1320409088 & 8/11/21 & 12:17:50 & 12:19:50 \\
1094575032 & 12/09/14 & 16:36:56 & 16:38:48 & 1320409208 & 8/11/21 & 12:19:50 & 12:21:50 \\
1094575152 & 12/09/14 & 16:38:56 & 16:40:48 & 1320409328 & 8/11/21 & 12:21:50 & 12:23:50 \\
1094575272 & 12/09/14 & 16:40:56 & 16:42:48 & 1321103328 & 16/11/21 & 13:08:30 & 13:10:30 \\
1094575400 & 12/09/14 & 16:43:04 & 16:44:56 & 1321103448 & 16/11/21 & 13:10:30 & 13:12:30 \\
1094575520 & 12/09/14 & 16:45:04 & 16:46:56 & 1321103568 & 16/11/21 & 13:12:30 & 13:14:30 \\
1094575640 & 12/09/14 & 16:47:04 & 16:48:56 & 1321103688 & 16/11/21 & 13:14:30 & 13:16:30 \\
1094575760 & 12/09/14 & 16:49:04 & 16:50:56 & 1321443064 & 20/11/21 & 11:30:46 & 11:32:46 \\
1094575888 & 12/09/14 & 16:51:12 & 16:53:04 & 1321443184 & 20/11/21 & 11:32:46 & 11:34:46 \\
1094576008 & 12/09/14 & 16:53:12 & 16:55:04 & 1321443304 & 20/11/21 & 11:34:46 & 11:36:46 \\
1094576128 & 12/09/14 & 16:55:12 & 16:57:04 & 1321443424 & 20/11/21 & 11:36:46 & 11:38:46 \\
1094576248 & 12/09/14 & 16:57:12 & 16:59:04 & 1321443544 & 20/11/21 & 11:38:46 & 11:40:46 \\
1094576376 & 12/09/14 & 16:59:20 & 17:01:12 & 1321443664 & 20/11/21 & 11:40:46 & 11:42:46 \\
1094576496 & 12/09/14 & 17:01:20 & 17:03:12 & 1321443784 & 20/11/21 & 11:42:46 & 11:44:46 \\
1094578448 & 12/09/14 & 17:33:52 & 17:35:44 & 1321443904 & 20/11/21 & 11:44:46 & 11:46:46 \\
1094578568 & 12/09/14 & 17:35:52 & 17:37:44 & 1321444024 & 20/11/21 & 11:46:46 & 11:48:46 \\
1094578688 & 12/09/14 & 17:37:52 & 17:39:44 & 1321444144 & 20/11/21 & 11:48:46 & 11:50:46 \\
1094578816 & 12/09/14 & 17:40:00 & 17:41:52 & 1321444264 & 20/11/21 & 11:50:46 & 11:52:46 \\
1094578936 & 12/09/14 & 17:42:00 & 17:43:52 & 1321444384 & 20/11/21 & 11:52:46 & 11:54:46 \\
1094579056 & 12/09/14 & 17:44:00 & 17:45:52 & 1321444504 & 20/11/21 & 11:54:46 & 11:56:46 \\
1094579176 & 12/09/14 & 17:46:00 & 17:47:52 & 1321444624 & 20/11/21 & 11:56:46 & 11:58:46 \\
1094660952 & 13/09/14 & 16:28:56 & 16:30:48 & 1321444744 & 20/11/21 & 11:58:46 & 12:00:46 \\
1094661072 & 13/09/14 & 16:30:56 & 16:32:48 & 1321444984 & 20/11/21 & 12:02:46 & 12:04:46 \\
1094661192 & 13/09/14 & 16:32:56 & 16:34:48 & 1321445104 & 20/11/21 & 12:04:46 & 12:06:46 \\
1094661320 & 13/09/14 & 16:35:04 & 16:36:56 & 1321445224 & 20/11/21 & 12:06:46 & 12:08:46 \\
1094661440 & 13/09/14 & 16:37:04 & 16:38:56 & 1321445344 & 20/11/21 & 12:08:46 & 12:10:46 \\
1094661560 & 13/09/14 & 16:39:04 & 16:40:56 & 1321445464 & 20/11/21 & 12:10:46 & 12:12:46 \\
1094661680 & 13/09/14 & 16:41:04 & 16:42:56 & 1321445584 & 20/11/21 & 12:12:46 & 12:14:46 \\
1094661808 & 13/09/14 & 16:43:12 & 16:45:04 & 1321445704 & 20/11/21 & 12:14:46 & 12:16:46 \\
1094661928 & 13/09/14 & 16:45:12 & 16:47:04 & 1321445824 & 20/11/21 & 12:16:46 & 12:18:46 \\
1094662048 & 13/09/14 & 16:47:12 & 16:49:04 & 1321445944 & 20/11/21 & 12:18:46 & 12:20:46 \\
1094662168 & 13/09/14 & 16:49:12 & 16:51:04 & 1321446064 & 20/11/21 & 12:20:46 & 12:22:46 \\
1094662296 & 13/09/14 & 16:51:20 & 16:53:12 & 1321446184 & 20/11/21 & 12:22:46 & 12:24:46 \\
1094662416 & 13/09/14 & 16:53:20 & 16:55:12 & 1321446304 & 20/11/21 & 12:24:46 & 12:26:46 \\
1094662536 & 13/09/14 & 16:55:20 & 16:57:12 & 1321446424 & 20/11/21 & 12:26:46 & 12:28:46 \\
1094662656 & 13/09/14 & 16:57:20 & 16:59:12 & 1321446544 & 20/11/21 & 12:28:46 & 12:30:46 \\
1094664608 & 13/09/14 & 17:29:52 & 17:31:44 & 1321446784 & 20/11/21 & 12:32:46 & 12:34:46 \\
1094664736 & 13/09/14 & 17:32:00 & 17:33:52 & 1321446904 & 20/11/21 & 12:34:46 & 12:36:46 \\
1094664856 & 13/09/14 & 17:34:00 & 17:35:52 & 1321447024 & 20/11/21 & 12:36:46 & 12:38:46 \\
1094664976 & 13/09/14 & 17:36:00 & 17:37:52 & 1321447144 & 20/11/21 & 12:38:46 & 12:40:46 \\
1094665096 & 13/09/14 & 17:38:00 & 17:39:52 & 1321447264 & 20/11/21 & 12:40:46 & 12:42:46 \\
1094665224 & 13/09/14 & 17:40:08 & 17:42:00 & 1321447384 & 20/11/21 & 12:42:46 & 12:44:46 \\
1094665344 & 13/09/14 & 17:42:08 & 17:44:00 & 1321447504 & 20/11/21 & 12:44:46 & 12:46:46 \\
1094747112 & 14/09/14 & 16:24:56 & 16:26:48 & 1321447624 & 20/11/21 & 12:46:46 & 12:48:46 \\
1094747240 & 14/09/14 & 16:27:04 & 16:28:56 & 1321447744 & 20/11/21 & 12:48:46 & 12:50:46 \\
1094747360 & 14/09/14 & 16:29:04 & 16:30:56 & 1321447864 & 20/11/21 & 12:50:46 & 12:52:46 \\
1094747480 & 14/09/14 & 16:31:04 & 16:32:56 & 1321447984 & 20/11/21 & 12:52:46 & 12:54:46 \\
1094747600 & 14/09/14 & 16:33:04 & 16:34:56 & 1321448104 & 20/11/21 & 12:54:46 & 12:56:46 \\
1094747728 & 14/09/14 & 16:35:12 & 16:37:04 & 1321448224 & 20/11/21 & 12:56:46 & 12:58:46 \\
1094747848 & 14/09/14 & 16:37:12 & 16:39:04 & 1321448344 & 20/11/21 & 12:58:46 & 13:00:46 \\
1094747968 & 14/09/14 & 16:39:12 & 16:41:04 & 1321615952 & 22/11/21 & 11:32:14 & 11:34:14 \\
1094748088 & 14/09/14 & 16:41:12 & 16:43:04 & 1321616072 & 22/11/21 & 11:34:14 & 11:36:14 \\
1094748216 & 14/09/14 & 16:43:20 & 16:45:12 & 1321616192 & 22/11/21 & 11:36:14 & 11:38:14 \\
1094748336 & 14/09/14 & 16:45:20 & 16:47:12 & 1321616312 & 22/11/21 & 11:38:14 & 11:40:14 \\
1094748456 & 14/09/14 & 16:47:20 & 16:49:12 & 1321616432 & 22/11/21 & 11:40:14 & 11:42:14 \\
1094748576 & 14/09/14 & 16:49:20 & 16:51:12 & 1321616552 & 22/11/21 & 11:42:14 & 11:44:14 \\
1094748704 & 14/09/14 & 16:51:28 & 16:53:20 & 1321616672 & 22/11/21 & 11:44:14 & 11:46:14 \\
1094748824 & 14/09/14 & 16:53:28 & 16:55:20 & 1321616792 & 22/11/21 & 11:46:14 & 11:48:14 \\
1094750776 & 14/09/14 & 17:26:00 & 17:27:52 & 1321616912 & 22/11/21 & 11:48:14 & 11:50:14 \\
1094750896 & 14/09/14 & 17:28:00 & 17:29:52 & 1321617032 & 22/11/21 & 11:50:14 & 11:52:14 \\
1094751016 & 14/09/14 & 17:30:00 & 17:31:52 & 1321617272 & 22/11/21 & 11:54:14 & 11:56:14 \\
1094751144 & 14/09/14 & 17:32:08 & 17:34:00 & 1321617392 & 22/11/21 & 11:56:14 & 11:58:14 \\
1094751264 & 14/09/14 & 17:34:08 & 17:36:00 & 1321617512 & 22/11/21 & 11:58:14 & 12:00:14 \\
1094751384 & 14/09/14 & 17:36:08 & 17:38:00 & 1321617632 & 22/11/21 & 12:00:14 & 12:02:14 \\
1094751504 & 14/09/14 & 17:38:08 & 17:40:00 & 1321617752 & 22/11/21 & 12:02:14 & 12:04:14 \\
\multicolumn{4}{c|}{Category C - Phase II Compact array config} & 1321617872 & 22/11/21 & 12:04:14 & 12:06:14 \\
1160576600 & 15/10/16 & 14:23:03 & 14:24:55 & 1321617992 & 22/11/21 & 12:06:14 & 12:08:14 \\
1160576728 & 15/10/16 & 14:25:11 & 14:27:03 & 1321618112 & 22/11/21 & 12:08:14 & 12:10:14 \\
1160576848 & 15/10/16 & 14:27:11 & 14:29:03 & 1321618232 & 22/11/21 & 12:10:14 & 12:12:14 \\
1160576968 & 15/10/16 & 14:29:11 & 14:31:03 & 1321618352 & 22/11/21 & 12:12:14 & 12:14:14 \\
1160577096 & 15/10/16 & 14:31:19 & 14:33:11 & 1321618472 & 22/11/21 & 12:14:14 & 12:16:14 \\
1160577216 & 15/10/16 & 14:33:19 & 14:35:11 & 1321618592 & 22/11/21 & 12:16:14 & 12:18:14 \\
1160577336 & 15/10/16 & 14:35:19 & 14:37:11 & 1321618712 & 22/11/21 & 12:18:14 & 12:20:14 \\
1160577456 & 15/10/16 & 14:37:19 & 14:39:11 & 1321618832 & 22/11/21 & 12:20:14 & 12:22:14 \\
1160577584 & 15/10/16 & 14:39:27 & 14:41:19 & 1321619072 & 22/11/21 & 12:24:14 & 12:26:14 \\
1160577704 & 15/10/16 & 14:41:27 & 14:43:19 & 1321619192 & 22/11/21 & 12:26:14 & 12:28:14 \\
1160577824 & 15/10/16 & 14:43:27 & 14:45:19 & 1321619312 & 22/11/21 & 12:28:14 & 12:30:14 \\
1160577944 & 15/10/16 & 14:45:27 & 14:47:19 & 1321619432 & 22/11/21 & 12:30:14 & 12:32:14 \\
1160578072 & 15/10/16 & 14:47:35 & 14:49:27 & 1321619552 & 22/11/21 & 12:32:14 & 12:34:14 \\
1160578192 & 15/10/16 & 14:49:35 & 14:51:27 & 1321619672 & 22/11/21 & 12:34:14 & 12:36:14 \\
1160580264 & 15/10/16 & 15:24:07 & 15:25:59 & 1321619792 & 22/11/21 & 12:36:14 & 12:38:14 \\
1160580384 & 15/10/16 & 15:26:07 & 15:27:59 & 1321619912 & 22/11/21 & 12:38:14 & 12:40:14 \\
1160580632 & 15/10/16 & 15:30:15 & 15:32:07 & 1321620032 & 22/11/21 & 12:40:14 & 12:42:14 \\
1160580752 & 15/10/16 & 15:32:15 & 15:34:07 & 1321620152 & 22/11/21 & 12:42:14 & 12:44:14 \\
1160580872 & 15/10/16 & 15:34:15 & 15:36:07 & 1321620272 & 22/11/21 & 12:44:14 & 12:46:14 \\
1163247536 & 15/11/16 & 12:18:39 & 12:20:31 & 1321620392 & 22/11/21 & 12:46:14 & 12:48:14 \\
1163247648 & 15/11/16 & 12:20:31 & 12:22:23 & 1321620512 & 22/11/21 & 12:48:14 & 12:50:14 \\
1163247760 & 15/11/16 & 12:22:23 & 12:24:15 & 1321620632 & 22/11/21 & 12:50:14 & 12:52:14 \\
1163247872 & 15/11/16 & 12:24:15 & 12:26:07 & 1321620752 & 22/11/21 & 12:52:14 & 12:54:14 \\
1163247984 & 15/11/16 & 12:26:07 & 12:27:59 & 1321788968 & 24/11/21 & 11:35:50 & 11:37:50 \\
1163248096 & 15/11/16 & 12:27:59 & 12:29:51 & 1321789088 & 24/11/21 & 11:37:50 & 11:39:50 \\
1163248208 & 15/11/16 & 12:29:51 & 12:31:43 & 1321789208 & 24/11/21 & 11:39:50 & 11:41:50 \\
1163248320 & 15/11/16 & 12:31:43 & 12:33:35 & 1321789328 & 24/11/21 & 11:41:50 & 11:43:50 \\
1163248544 & 15/11/16 & 12:35:27 & 12:37:19 & 1321789688 & 24/11/21 & 11:47:50 & 11:49:50 \\
1163248656 & 15/11/16 & 12:37:19 & 12:39:11 & 1321789808 & 24/11/21 & 11:49:50 & 11:51:50 \\
1163248768 & 15/11/16 & 12:39:11 & 12:41:03 & 1321789928 & 24/11/21 & 11:51:50 & 11:53:50 \\
1163248880 & 15/11/16 & 12:41:03 & 12:42:55 & 1321790048 & 24/11/21 & 11:53:50 & 11:55:50 \\
1163248992 & 15/11/16 & 12:42:55 & 12:44:47 & 1321790168 & 24/11/21 & 11:55:50 & 11:57:50 \\
1163249104 & 15/11/16 & 12:44:47 & 12:46:39 & 1321790288 & 24/11/21 & 11:57:50 & 11:59:50 \\
1163249216 & 15/11/16 & 12:46:39 & 12:48:31 & 1321790408 & 24/11/21 & 11:59:50 & 12:01:50 \\
1163251232 & 15/11/16 & 13:20:15 & 13:22:07 & 1321790528 & 24/11/21 & 12:01:50 & 12:03:50 \\
1163251344 & 15/11/16 & 13:22:07 & 13:23:59 & 1321790648 & 24/11/21 & 12:03:50 & 12:05:50 \\
1163251456 & 15/11/16 & 13:23:59 & 13:25:51 & 1321790768 & 24/11/21 & 12:05:50 & 12:07:50 \\
1163251568 & 15/11/16 & 13:25:51 & 13:27:43 & 1321790888 & 24/11/21 & 12:07:50 & 12:09:50 \\
1163251680 & 15/11/16 & 13:27:43 & 13:29:35 & 1321791008 & 24/11/21 & 12:09:50 & 12:11:50 \\
1163251792 & 15/11/16 & 13:29:35 & 13:31:27 & 1321791128 & 24/11/21 & 12:11:50 & 12:13:50 \\
1163251904 & 15/11/16 & 13:31:27 & 13:33:19 & 1321791248 & 24/11/21 & 12:13:50 & 12:15:50 \\
1163252016 & 15/11/16 & 13:33:19 & 13:35:11 & 1321791608 & 24/11/21 & 12:19:50 & 12:21:50 \\
1163419976 & 17/11/16 & 12:12:39 & 12:14:31 & 1321791728 & 24/11/21 & 12:21:50 & 12:23:50 \\
1163420088 & 17/11/16 & 12:14:31 & 12:16:23 & 1321791848 & 24/11/21 & 12:23:50 & 12:25:50 \\
1163420200 & 17/11/16 & 12:16:23 & 12:18:15 & 1321791968 & 24/11/21 & 12:25:50 & 12:27:50 \\
1163420312 & 17/11/16 & 12:18:15 & 12:20:07 & 1321792088 & 24/11/21 & 12:27:50 & 12:29:50 \\
1163420424 & 17/11/16 & 12:20:07 & 12:21:59 & 1321792208 & 24/11/21 & 12:29:50 & 12:31:50 \\
1163420536 & 17/11/16 & 12:21:59 & 12:23:51 & 1321792328 & 24/11/21 & 12:31:50 & 12:33:50 \\
1163420648 & 17/11/16 & 12:23:51 & 12:25:43 & 1321792448 & 24/11/21 & 12:33:50 & 12:35:50 \\
1163420760 & 17/11/16 & 12:25:43 & 12:27:35 & 1321792568 & 24/11/21 & 12:35:50 & 12:37:50 \\
1163420872 & 17/11/16 & 12:27:35 & 12:29:27 & 1321792688 & 24/11/21 & 12:37:50 & 12:39:50 \\
1163420984 & 17/11/16 & 12:29:27 & 12:31:19 & 1321792808 & 24/11/21 & 12:39:50 & 12:41:50 \\
1163421096 & 17/11/16 & 12:31:19 & 12:33:11 & 1321792928 & 24/11/21 & 12:41:50 & 12:43:50 \\
1163421208 & 17/11/16 & 12:33:11 & 12:35:03 & 1321793048 & 24/11/21 & 12:43:50 & 12:45:50 \\
1163421320 & 17/11/16 & 12:35:03 & 12:36:55 & 1321961736 & 26/11/21 & 11:35:18 & 11:37:18 \\
1163421432 & 17/11/16 & 12:36:55 & 12:38:47 & 1321961976 & 26/11/21 & 11:39:18 & 11:41:18 \\
1163421544 & 17/11/16 & 12:38:47 & 12:40:39 & 1321962096 & 26/11/21 & 11:41:18 & 11:43:18 \\
1163423560 & 17/11/16 & 13:12:23 & 13:14:15 & 1321962216 & 26/11/21 & 11:43:18 & 11:45:18 \\
1163423672 & 17/11/16 & 13:14:15 & 13:16:07 & 1321962336 & 26/11/21 & 11:45:18 & 11:47:18 \\
1163423784 & 17/11/16 & 13:16:07 & 13:17:59 & 1321962456 & 26/11/21 & 11:47:18 & 11:49:18 \\
1163423896 & 17/11/16 & 13:17:59 & 13:19:51 & 1321962576 & 26/11/21 & 11:49:18 & 11:51:18 \\
1163424008 & 17/11/16 & 13:19:51 & 13:21:43 & 1321962696 & 26/11/21 & 11:51:18 & 11:53:18 \\
1163424120 & 17/11/16 & 13:21:43 & 13:23:35 & 1321962816 & 26/11/21 & 11:53:18 & 11:55:18 \\
1163424232 & 17/11/16 & 13:23:35 & 13:25:27 & 1321962936 & 26/11/21 & 11:55:18 & 11:57:18 \\
1163424344 & 17/11/16 & 13:25:27 & 13:27:19 & 1321963056 & 26/11/21 & 11:57:18 & 11:59:18 \\
1163592192 & 19/11/16 & 12:02:55 & 12:04:47 & 1321963176 & 26/11/21 & 11:59:18 & 12:01:18 \\
1163592304 & 19/11/16 & 12:04:47 & 12:06:39 & 1321963296 & 26/11/21 & 12:01:18 & 12:03:18 \\
1163592416 & 19/11/16 & 12:06:39 & 12:08:31 & 1321963416 & 26/11/21 & 12:03:18 & 12:05:18 \\
1163592528 & 19/11/16 & 12:08:31 & 12:10:23 & 1321963536 & 26/11/21 & 12:05:18 & 12:07:18 \\
1163592640 & 19/11/16 & 12:10:23 & 12:12:15 & 1321963776 & 26/11/21 & 12:09:18 & 12:11:18 \\
1163592752 & 19/11/16 & 12:12:15 & 12:14:07 & 1321963896 & 26/11/21 & 12:11:18 & 12:13:18 \\
1163592864 & 19/11/16 & 12:14:07 & 12:15:59 & 1321964016 & 26/11/21 & 12:13:18 & 12:15:18 \\
1163592976 & 19/11/16 & 12:15:59 & 12:17:51 & 1321964136 & 26/11/21 & 12:15:18 & 12:17:18 \\
1163593088 & 19/11/16 & 12:17:51 & 12:19:43 & 1321964256 & 26/11/21 & 12:17:18 & 12:19:18 \\
1163593200 & 19/11/16 & 12:19:43 & 12:21:35 & 1321964376 & 26/11/21 & 12:19:18 & 12:21:18 \\
1163593312 & 19/11/16 & 12:21:35 & 12:23:27 & 1321964496 & 26/11/21 & 12:21:18 & 12:23:18 \\
1163593424 & 19/11/16 & 12:23:27 & 12:25:19 & 1321964616 & 26/11/21 & 12:23:18 & 12:25:18 \\
1163593536 & 19/11/16 & 12:25:19 & 12:27:11 & 1321964736 & 26/11/21 & 12:25:18 & 12:27:18 \\
1163593648 & 19/11/16 & 12:27:11 & 12:29:03 & 1321964856 & 26/11/21 & 12:27:18 & 12:29:18 \\
1163593760 & 19/11/16 & 12:29:03 & 12:30:55 & 1321964976 & 26/11/21 & 12:29:18 & 12:31:18 \\
1163593872 & 19/11/16 & 12:30:55 & 12:32:47 & 1321965096 & 26/11/21 & 12:31:18 & 12:33:18 \\
1163595888 & 19/11/16 & 13:04:31 & 13:06:23 & 1321965216 & 26/11/21 & 12:33:18 & 12:35:18 \\
1163596000 & 19/11/16 & 13:06:23 & 13:08:15 & 1321965336 & 26/11/21 & 12:35:18 & 12:37:18 \\
1163596112 & 19/11/16 & 13:08:15 & 13:10:07 & 1322134632 & 28/11/21 & 11:36:54 & 11:38:54 \\
1163596224 & 19/11/16 & 13:10:07 & 13:11:59 & 1322134752 & 28/11/21 & 11:38:54 & 11:40:54 \\
1163596336 & 19/11/16 & 13:11:59 & 13:13:51 & 1322134872 & 28/11/21 & 11:40:54 & 11:42:54 \\
1163596448 & 19/11/16 & 13:13:51 & 13:15:43 & 1322134992 & 28/11/21 & 11:42:54 & 11:44:54 \\
1163596560 & 19/11/16 & 13:15:43 & 13:17:35 & 1322135112 & 28/11/21 & 11:44:54 & 11:46:54 \\
1163596672 & 19/11/16 & 13:17:35 & 13:19:27 & 1322135232 & 28/11/21 & 11:46:54 & 11:48:54 \\
1163764632 & 21/11/16 & 11:56:55 & 11:58:47 & 1322135352 & 28/11/21 & 11:48:54 & 11:50:54 \\
1163764744 & 21/11/16 & 11:58:47 & 12:00:39 & 1322135472 & 28/11/21 & 11:50:54 & 11:52:54 \\
1163764856 & 21/11/16 & 12:00:39 & 12:02:31 & 1322135592 & 28/11/21 & 11:52:54 & 11:54:54 \\
1163764968 & 21/11/16 & 12:02:31 & 12:04:23 & 1322135712 & 28/11/21 & 11:54:54 & 11:56:54 \\
1163765080 & 21/11/16 & 12:04:23 & 12:06:15 & 1322135832 & 28/11/21 & 11:56:54 & 11:58:54 \\
1163765192 & 21/11/16 & 12:06:15 & 12:08:07 & 1322135952 & 28/11/21 & 11:58:54 & 12:00:54 \\
1163765304 & 21/11/16 & 12:08:07 & 12:09:59 & 1322136072 & 28/11/21 & 12:00:54 & 12:02:54 \\
1163765416 & 21/11/16 & 12:09:59 & 12:11:51 & 1322136192 & 28/11/21 & 12:02:54 & 12:04:54 \\
1163765528 & 21/11/16 & 12:11:51 & 12:13:43 & 1322136312 & 28/11/21 & 12:04:54 & 12:06:54 \\
1163765640 & 21/11/16 & 12:13:43 & 12:15:35 & 1322136432 & 28/11/21 & 12:06:54 & 12:08:54 \\
1163765752 & 21/11/16 & 12:15:35 & 12:17:27 & 1322136552 & 28/11/21 & 12:08:54 & 12:10:54 \\
1163765864 & 21/11/16 & 12:17:27 & 12:19:19 & 1322136672 & 28/11/21 & 12:10:54 & 12:12:54 \\
1163765976 & 21/11/16 & 12:19:19 & 12:21:11 & 1322136792 & 28/11/21 & 12:12:54 & 12:14:54 \\
1163766088 & 21/11/16 & 12:21:11 & 12:23:03 & 1322136912 & 28/11/21 & 12:14:54 & 12:16:54 \\
1163766200 & 21/11/16 & 12:23:03 & 12:24:55 & 1322137032 & 28/11/21 & 12:16:54 & 12:18:54 \\
1163768328 & 21/11/16 & 12:58:31 & 13:00:23 & 1322137152 & 28/11/21 & 12:18:54 & 12:20:54 \\
1163768440 & 21/11/16 & 13:00:23 & 13:02:15 & 1322137272 & 28/11/21 & 12:20:54 & 12:22:54 \\
1163768552 & 21/11/16 & 13:02:15 & 13:04:07 & 1322137392 & 28/11/21 & 12:22:54 & 12:24:54 \\
1163768664 & 21/11/16 & 13:04:07 & 13:05:59 & 1322137512 & 28/11/21 & 12:24:54 & 12:26:54 \\
1163768776 & 21/11/16 & 13:05:59 & 13:07:51 & 1322137632 & 28/11/21 & 12:26:54 & 12:28:54 \\
1163768888 & 21/11/16 & 13:07:51 & 13:09:43 & 1322137752 & 28/11/21 & 12:28:54 & 12:30:54 \\
1163769000 & 21/11/16 & 13:09:43 & 13:11:35 & 1322307520 & 30/11/21 & 11:38:22 & 11:40:22 \\
1163850344 & 22/11/16 & 11:45:27 & 11:47:19 & 1322307640 & 30/11/21 & 11:40:22 & 11:42:22 \\
1163850456 & 22/11/16 & 11:47:19 & 11:49:11 & 1322307760 & 30/11/21 & 11:42:22 & 11:44:22 \\
1163850568 & 22/11/16 & 11:49:11 & 11:51:03 & 1322307880 & 30/11/21 & 11:44:22 & 11:46:22 \\
1163850680 & 22/11/16 & 11:51:03 & 11:52:55 & 1322308000 & 30/11/21 & 11:46:22 & 11:48:22 \\
1163850792 & 22/11/16 & 11:52:55 & 11:54:47 & 1322308120 & 30/11/21 & 11:48:22 & 11:50:22 \\
1163850904 & 22/11/16 & 11:54:47 & 11:56:39 & 1322308240 & 30/11/21 & 11:50:22 & 11:52:22 \\
1163851240 & 22/11/16 & 12:00:23 & 12:02:15 & 1322308480 & 30/11/21 & 11:54:22 & 11:56:22 \\
1163851352 & 22/11/16 & 12:02:15 & 12:04:07 & 1322308600 & 30/11/21 & 11:56:22 & 11:58:22 \\
1163851464 & 22/11/16 & 12:04:07 & 12:05:59 & 1322308720 & 30/11/21 & 11:58:22 & 12:00:22 \\
1163851576 & 22/11/16 & 12:05:59 & 12:07:51 & 1322308840 & 30/11/21 & 12:00:22 & 12:02:22 \\
1163851688 & 22/11/16 & 12:07:51 & 12:09:43 & 1322308960 & 30/11/21 & 12:02:22 & 12:04:22 \\
1163851800 & 22/11/16 & 12:09:43 & 12:11:35 & 1322309080 & 30/11/21 & 12:04:22 & 12:06:22 \\
1163851912 & 22/11/16 & 12:11:35 & 12:13:27 & 1322309200 & 30/11/21 & 12:06:22 & 12:08:22 \\
1163852024 & 22/11/16 & 12:13:27 & 12:15:19 & 1322309320 & 30/11/21 & 12:08:22 & 12:10:22 \\
1163852136 & 22/11/16 & 12:15:19 & 12:17:11 & 1322309440 & 30/11/21 & 12:10:22 & 12:12:22 \\
1163852248 & 22/11/16 & 12:17:11 & 12:19:03 & 1322309560 & 30/11/21 & 12:12:22 & 12:14:22 \\
1163852360 & 22/11/16 & 12:19:03 & 12:20:55 & 1322309680 & 30/11/21 & 12:14:22 & 12:16:22 \\
1163852472 & 22/11/16 & 12:20:55 & 12:22:47 & 1322309800 & 30/11/21 & 12:16:22 & 12:18:22 \\
1163852584 & 22/11/16 & 12:22:47 & 12:24:39 & 1322309920 & 30/11/21 & 12:18:22 & 12:20:22 \\
1163852696 & 22/11/16 & 12:24:39 & 12:26:31 & 1322310040 & 30/11/21 & 12:20:22 & 12:22:22 \\
1163852808 & 22/11/16 & 12:26:31 & 12:28:23 & 1322480408 & 2/12/21 & 11:39:50 & 11:41:50 \\
1163852920 & 22/11/16 & 12:28:23 & 12:30:15 & 1322480528 & 2/12/21 & 11:41:50 & 11:43:50 \\
1164368000 & 28/11/16 & 11:33:03 & 11:34:55 & 1322480648 & 2/12/21 & 11:43:50 & 11:45:50 \\
1164368112 & 28/11/16 & 11:34:55 & 11:36:47 & 1322480768 & 2/12/21 & 11:45:50 & 11:47:50 \\
1164368224 & 28/11/16 & 11:36:47 & 11:38:39 & 1322480888 & 2/12/21 & 11:47:50 & 11:49:50 \\
1164368336 & 28/11/16 & 11:38:39 & 11:40:31 & 1322481008 & 2/12/21 & 11:49:50 & 11:51:50 \\
1164368448 & 28/11/16 & 11:40:31 & 11:42:23 & 1322481128 & 2/12/21 & 11:51:50 & 11:53:50 \\
1164368560 & 28/11/16 & 11:42:23 & 11:44:15 & 1322481248 & 2/12/21 & 11:53:50 & 11:55:50 \\
1164368672 & 28/11/16 & 11:44:15 & 11:46:07 & 1322481368 & 2/12/21 & 11:55:50 & 11:57:50 \\
1164368784 & 28/11/16 & 11:46:07 & 11:47:59 & 1322481488 & 2/12/21 & 11:57:50 & 11:59:50 \\
1164368896 & 28/11/16 & 11:47:59 & 11:49:51 & 1322481608 & 2/12/21 & 11:59:50 & 12:01:50 \\
1164369008 & 28/11/16 & 11:49:51 & 11:51:43 & 1322481728 & 2/12/21 & 12:01:50 & 12:03:50 \\
1164369120 & 28/11/16 & 11:51:43 & 11:53:35 & 1322481848 & 2/12/21 & 12:03:50 & 12:05:50 \\
1164369232 & 28/11/16 & 11:53:35 & 11:55:27 & 1322481968 & 2/12/21 & 12:05:50 & 12:07:50 \\
1164369344 & 28/11/16 & 11:55:27 & 11:57:19 & 1322482088 & 2/12/21 & 12:07:50 & 12:09:50 \\
1164369456 & 28/11/16 & 11:57:19 & 11:59:11 & 1322482208 & 2/12/21 & 12:09:50 & 12:11:50 \\
1164369568 & 28/11/16 & 11:59:11 & 12:01:03 & 1322482328 & 2/12/21 & 12:11:50 & 12:13:50 \\
1164369680 & 28/11/16 & 12:01:03 & 12:02:55 & 1322653296 & 4/12/21 & 11:41:18 & 11:43:18 \\
1164369792 & 28/11/16 & 12:02:55 & 12:04:47 & 1322653416 & 4/12/21 & 11:43:18 & 11:45:18 \\
1164369904 & 28/11/16 & 12:04:47 & 12:06:39 & 1322653536 & 4/12/21 & 11:45:18 & 11:47:18 \\
1164626608 & 1/12/16 & 11:23:11 & 11:25:03 & 1322653656 & 4/12/21 & 11:47:18 & 11:49:18 \\
1164626720 & 1/12/16 & 11:25:03 & 11:26:55 & 1322653776 & 4/12/21 & 11:49:18 & 11:51:18 \\
1164627728 & 1/12/16 & 11:41:51 & 11:43:43 & 1322653896 & 4/12/21 & 11:51:18 & 11:53:18 \\
1164628288 & 1/12/16 & 11:51:11 & 11:53:03 & 1322654016 & 4/12/21 & 11:53:18 & 11:55:18 \\
1164799832 & 3/12/16 & 11:30:15 & 11:32:07 & 1322654136 & 4/12/21 & 11:55:18 & 11:57:18 \\
1164799944 & 3/12/16 & 11:32:07 & 11:33:59 & 1322654256 & 4/12/21 & 11:57:18 & 11:59:18 \\
1164800504 & 3/12/16 & 11:41:27 & 11:43:19 & 1322654376 & 4/12/21 & 11:59:18 & 12:01:18 \\
1165145384 & 7/12/16 & 11:29:27 & 11:31:19 & 1322654496 & 4/12/21 & 12:01:18 & 12:03:18 \\
1165577656 & 12/12/16 & 11:33:59 & 11:35:51 & 1322654616 & 4/12/21 & 12:03:18 & 12:05:18 \\
1165577768 & 12/12/16 & 11:35:51 & 11:37:43 & 1322654736 & 4/12/21 & 12:05:18 & 12:07:18 \\
1165577880 & 12/12/16 & 11:37:43 & 11:39:35 & 1322826184 & 6/12/21 & 11:42:46 & 11:44:46 \\
1165577992 & 12/12/16 & 11:39:35 & 11:41:27 & 1322826304 & 6/12/21 & 11:44:46 & 11:46:46 \\
1165578104 & 12/12/16 & 11:41:27 & 11:43:19 & 1322826424 & 6/12/21 & 11:46:46 & 11:48:46 \\
1165578216 & 12/12/16 & 11:43:19 & 11:45:11 & 1322826544 & 6/12/21 & 11:48:46 & 11:50:46 \\
1165578328 & 12/12/16 & 11:45:11 & 11:47:03 & 1322826664 & 6/12/21 & 11:50:46 & 11:52:46 \\
1165578440 & 12/12/16 & 11:47:03 & 11:48:55 & 1322826784 & 6/12/21 & 11:52:46 & 11:54:46 \\
1165836712 & 15/12/16 & 11:31:35 & 11:33:27 & 1322826904 & 6/12/21 & 11:54:46 & 11:56:46 \\
1165836824 & 15/12/16 & 11:33:27 & 11:35:19 & 1322827024 & 6/12/21 & 11:56:46 & 11:58:46 \\
\enddata
\end{deluxetable*}

